Constrained Reinforcement Learning Has Zero Duality Gap

Autonomous agents must often deal with conflicting requirements, such as completing tasks using the least amount of time/energy, learning multiple tasks, or dealing with multiple opponents. In the context of reinforcement learning~(RL), these problems are addressed by (i)~designing a reward function that simultaneously describes all requirements or (ii)~combining modular value functions that encode them individually. Though effective, these methods have critical downsides. Designing good reward functions that balance different objectives is challenging, especially as the number of objectives grows. Moreover, implicit interference between goals may lead to performance plateaus as they compete for resources, particularly when training on-policy. Similarly, selecting parameters to combine value functions is at least as hard as designing an all-encompassing reward, given that the effect of their values on the overall policy is not straightforward. The later is generally addressed by formulating the conflicting requirements as a constrained RL problem and solved using Primal-Dual methods. These algorithms are in general not guaranteed to converge to the optimal solution since the problem is not convex. This work provides theoretical support to these approaches by establishing that despite its non-convexity, this problem has zero duality gap, i.e., it can be solved exactly in the dual domain, where it becomes convex. Finally, we show this result basically holds if the policy is described by a good parametrization~(e.g., neural networks) and we connect this result with primal-dual algorithms present in the literature and we establish the convergence to the optimal solution.

==> figures/data/dataGap.dat <==
1,0.14
1011,0.092309
2021,0.078941
3031,0.065509
4041,0.052221
5051,0.041779
6061,0.034817
7071,0.029844
8081,0.026114
9091,0.023212
10101,0.020891
11111,0.018992
12121,0.01741
13131,0.016071
14141,0.014923
15151,0.013928
16161,0.013058
17171,0.01229
18181,0.011607
19191,0.010996
20201,0.010446
21211,0.0099488
22221,0.0094966
23231,0.0090837
24241,0.0087053
25251,0.0083571
26261,0.0080357
27271,0.007738
28281,0.0074617
29291,0.0072044
30301,0.0069643
31311,0.0067396
32321,0.006529
33331,0.0063312
34341,0.006145
35351,0.0059694
36361,0.0058036
37371,0.0056467
38381,0.0054981
39391,0.0053572
40401,0.0052232
41411,0.0050959
42421,0.0049745
43431,0.0048588
44441,0.0047484
45451,0.0046429
46461,0.004542
47471,0.0044453
48481,0.0043527
49491,0.0042639
50501,0.0041786
51511,0.0040967
52521,0.0040179
53531,0.0039421
54541,0.0038691
55551,0.0037987
56561,0.0037309
57571,0.0036655
58581,0.0036023
59591,0.0035412
60601,0.0034822
61611,0.0034251
62621,0.0033699
63631,0.0033164
64641,0.0032646
65651,0.0032143
66661,0.0031656
67671,0.0031184
68681,0.0030725
69691,0.003028
70701,0.0029847
71711,0.0029427
72721,0.0029018
73731,0.0028621
74741,0.0028234
75751,0.0027858
76761,0.0027491
77771,0.0027134
78781,0.0026786
79791,0.0026447
80801,0.0026117
81811,0.0025794
82821,0.002548
83831,0.0025173
84841,0.0024873
85851,0.002458
86861,0.0024294
87871,0.0024015
88881,0.0023742
89891,0.0023476
90901,0.0023215
91911,0.002296
92921,0.002271
93931,0.0022466
94941,0.0022227
95951,0.0021993
96961,0.0021764
97971,0.0021539
98981,0.002132
99991,0.0021104
1.01e+05,0.0020893
1.0201e+05,0.0020686
1.0302e+05,0.0020484
1.0403e+05,0.0020285
1.0504e+05,0.002009
1.0605e+05,0.0019898
1.0706e+05,0.0019711
1.0807e+05,0.0019526
1.0908e+05,0.0019346
1.1009e+05,0.0019168
1.111e+05,0.0018994
1.1211e+05,0.0018823
1.1312e+05,0.0018655
1.1413e+05,0.001849
1.1514e+05,0.0018327
1.1615e+05,0.0018168
1.1716e+05,0.0018011
1.1817e+05,0.0017858
1.1918e+05,0.0017706
1.2019e+05,0.0017557
1.212e+05,0.0017411
1.2221e+05,0.0017267
1.2322e+05,0.0017126
1.2423e+05,0.0016986
1.2524e+05,0.0016849
1.2625e+05,0.0016715
1.2726e+05,0.0016582
1.2827e+05,0.0016451
1.2928e+05,0.0016323
1.3029e+05,0.0016196
1.313e+05,0.0016072
1.3231e+05,0.0015949
1.3332e+05,0.0015828
1.3433e+05,0.0015709
1.3534e+05,0.0015592
1.3635e+05,0.0015477
1.3736e+05,0.0015363
1.3837e+05,0.0015251
1.3938e+05,0.001514
1.4039e+05,0.0015031
1.414e+05,0.0014924
1.4241e+05,0.0014818
1.4342e+05,0.0014714
1.4443e+05,0.0014611
1.4544e+05,0.0014509
1.4645e+05,0.0014409
1.4746e+05,0.0014311
1.4847e+05,0.0014213
1.4948e+05,0.0014117
1.5049e+05,0.0014022
1.515e+05,0.0013929
1.5251e+05,0.0013837
1.5352e+05,0.0013746
1.5453e+05,0.0013656
1.5554e+05,0.0013567
1.5655e+05,0.001348
1.5756e+05,0.0013393
1.5857e+05,0.0013308
1.5958e+05,0.0013224
1.6059e+05,0.001314
1.616e+05,0.0013058
1.6261e+05,0.0012977
1.6362e+05,0.0012897
1.6463e+05,0.0012818
1.6564e+05,0.001274
1.6665e+05,0.0012663
1.6766e+05,0.0012586
1.6867e+05,0.0012511
1.6968e+05,0.0012437
1.7069e+05,0.0012363
1.717e+05,0.001229
1.7271e+05,0.0012218
1.7372e+05,0.0012147
1.7473e+05,0.0012077
1.7574e+05,0.0012008
1.7675e+05,0.0011939
1.7776e+05,0.0011871
1.7877e+05,0.0011804
1.7978e+05,0.0011738
1.8079e+05,0.0011672
1.818e+05,0.0011607
1.8281e+05,0.0011543
1.8382e+05,0.001148
1.8483e+05,0.0011417
1.8584e+05,0.0011355
1.8685e+05,0.0011294
1.8786e+05,0.0011233
1.8887e+05,0.0011173
1.8988e+05,0.0011114
1.9089e+05,0.0011055
1.919e+05,0.0010997
1.9291e+05,0.0010939
1.9392e+05,0.0010882
1.9493e+05,0.0010826
1.9594e+05,0.001077
1.9695e+05,0.0010715
1.9796e+05,0.001066
1.9897e+05,0.0010606
1.9998e+05,0.0010552
2.0099e+05,0.0010499
2.02e+05,0.0010447
2.0301e+05,0.0010395
2.0402e+05,0.0010343
2.0503e+05,0.0010292
2.0604e+05,0.0010242
2.0705e+05,0.0010192
2.0806e+05,0.0010142
2.0907e+05,0.0010093
2.1008e+05,0.0010045
2.1109e+05,0.00099968
2.121e+05,0.00099492
2.1311e+05,0.00099021
2.1412e+05,0.00098554
2.1513e+05,0.00098091
2.1614e+05,0.00097633
2.1715e+05,0.00097179
2.1816e+05,0.00096729
2.1917e+05,0.00096283
2.2018e+05,0.00095841
2.2119e+05,0.00095404
2.222e+05,0.0009497
2.2321e+05,0.0009454
2.2422e+05,0.00094114
2.2523e+05,0.00093692
2.2624e+05,0.00093274
2.2725e+05,0.0009286
2.2826e+05,0.00092449
2.2927e+05,0.00092041
2.3028e+05,0.00091638
2.3129e+05,0.00091238
2.323e+05,0.00090841
2.3331e+05,0.00090448
2.3432e+05,0.00090058
2.3533e+05,0.00089671
2.3634e+05,0.00089288
2.3735e+05,0.00088908
2.3836e+05,0.00088531
2.3937e+05,0.00088158
2.4038e+05,0.00087787
2.4139e+05,0.0008742
2.424e+05,0.00087056
2.4341e+05,0.00086695
2.4442e+05,0.00086336
2.4543e+05,0.00085981
2.4644e+05,0.00085629
2.4745e+05,0.00085279
2.4846e+05,0.00084933
2.4947e+05,0.00084589
2.5048e+05,0.00084248
2.5149e+05,0.00083909
2.525e+05,0.00083574
2.5351e+05,0.00083241
2.5452e+05,0.0008291
2.5553e+05,0.00082583
2.5654e+05,0.00082258
2.5755e+05,0.00081935
2.5856e+05,0.00081615
2.5957e+05,0.00081297
2.6058e+05,0.00080982
2.6159e+05,0.0008067
2.626e+05,0.00080359
2.6361e+05,0.00080051
2.6462e+05,0.00079746
2.6563e+05,0.00079443
2.6664e+05,0.00079142
2.6765e+05,0.00078843
2.6866e+05,0.00078547
2.6967e+05,0.00078252
2.7068e+05,0.0007796
2.7169e+05,0.00077671
2.727e+05,0.00077383
2.7371e+05,0.00077097
2.7472e+05,0.00076814
2.7573e+05,0.00076533
2.7674e+05,0.00076253
2.7775e+05,0.00075976
2.7876e+05,0.00075701
2.7977e+05,0.00075427
2.8078e+05,0.00075156
2.8179e+05,0.00074887
2.828e+05,0.00074619
2.8381e+05,0.00074354
2.8482e+05,0.0007409
2.8583e+05,0.00073828
2.8684e+05,0.00073568
2.8785e+05,0.0007331
2.8886e+05,0.00073054
2.8987e+05,0.00072799
2.9088e+05,0.00072547
2.9189e+05,0.00072296
2.929e+05,0.00072046
2.9391e+05,0.00071799
2.9492e+05,0.00071553
2.9593e+05,0.00071309
2.9694e+05,0.00071066
2.9795e+05,0.00070825
2.9896e+05,0.00070586
2.9997e+05,0.00070348
3.0098e+05,0.00070112
3.0199e+05,0.00069878
3.03e+05,0.00069645
3.0401e+05,0.00069413
3.0502e+05,0.00069184
3.0603e+05,0.00068955
3.0704e+05,0.00068728
3.0805e+05,0.00068503
3.0906e+05,0.00068279
3.1007e+05,0.00068057
3.1108e+05,0.00067836
3.1209e+05,0.00067616
3.131e+05,0.00067398
3.1411e+05,0.00067181
3.1512e+05,0.00066966
3.1613e+05,0.00066752
3.1714e+05,0.0006654
3.1815e+05,0.00066328
3.1916e+05,0.00066118
3.2017e+05,0.0006591
3.2118e+05,0.00065703
3.2219e+05,0.00065497
3.232e+05,0.00065292
3.2421e+05,0.00065089
3.2522e+05,0.00064886
3.2623e+05,0.00064686
3.2724e+05,0.00064486
3.2825e+05,0.00064287
3.2926e+05,0.0006409
3.3027e+05,0.00063894
3.3128e+05,0.00063699
3.3229e+05,0.00063506
3.333e+05,0.00063313
3.3431e+05,0.00063122
3.3532e+05,0.00062932
3.3633e+05,0.00062743
3.3734e+05,0.00062555
3.3835e+05,0.00062368
3.3936e+05,0.00062183
3.4037e+05,0.00061998
3.4138e+05,0.00061815
3.4239e+05,0.00061633
3.434e+05,0.00061451
3.4441e+05,0.00061271
3.4542e+05,0.00061092
3.4643e+05,0.00060914
3.4744e+05,0.00060737
3.4845e+05,0.00060561
3.4946e+05,0.00060386
3.5047e+05,0.00060212
3.5148e+05,0.00060039
3.5249e+05,0.00059867
3.535e+05,0.00059696
3.5451e+05,0.00059525
3.5552e+05,0.00059356
3.5653e+05,0.00059188
3.5754e+05,0.00059021
3.5855e+05,0.00058855
3.5956e+05,0.00058689
3.6057e+05,0.00058525
3.6158e+05,0.00058362
3.6259e+05,0.00058199
3.636e+05,0.00058037
3.6461e+05,0.00057877
3.6562e+05,0.00057717
3.6663e+05,0.00057558
3.6764e+05,0.000574
3.6865e+05,0.00057242
3.6966e+05,0.00057086
3.7067e+05,0.0005693
3.7168e+05,0.00056776
3.7269e+05,0.00056622
3.737e+05,0.00056469
3.7471e+05,0.00056317
3.7572e+05,0.00056165
3.7673e+05,0.00056015
3.7774e+05,0.00055865
3.7875e+05,0.00055716
3.7976e+05,0.00055568
3.8077e+05,0.0005542
3.8178e+05,0.00055274
3.8279e+05,0.00055128
3.838e+05,0.00054983
3.8481e+05,0.00054838
3.8582e+05,0.00054695
3.8683e+05,0.00054552
3.8784e+05,0.0005441
3.8885e+05,0.00054269
3.8986e+05,0.00054128
3.9087e+05,0.00053988
3.9188e+05,0.00053849
3.9289e+05,0.00053711
3.939e+05,0.00053573
3.9491e+05,0.00053436
3.9592e+05,0.000533
3.9693e+05,0.00053164
3.9794e+05,0.00053029
3.9895e+05,0.00052895
3.9996e+05,0.00052761
4.0097e+05,0.00052628
4.0198e+05,0.00052496
4.0299e+05,0.00052365
4.04e+05,0.00052234
4.0501e+05,0.00052103
4.0602e+05,0.00051974
4.0703e+05,0.00051845
4.0804e+05,0.00051716
4.0905e+05,0.00051589
4.1006e+05,0.00051462
4.1107e+05,0.00051335
4.1208e+05,0.00051209
4.1309e+05,0.00051084
4.141e+05,0.0005096
4.1511e+05,0.00050836
4.1612e+05,0.00050712
4.1713e+05,0.00050589
4.1814e+05,0.00050467
4.1915e+05,0.00050346
4.2016e+05,0.00050225
4.2117e+05,0.00050104
4.2218e+05,0.00049984
4.2319e+05,0.00049865
4.242e+05,0.00049746
4.2521e+05,0.00049628
4.2622e+05,0.00049511
4.2723e+05,0.00049393
4.2824e+05,0.00049277
4.2925e+05,0.00049161
4.3026e+05,0.00049046
4.3127e+05,0.00048931
4.3228e+05,0.00048816
4.3329e+05,0.00048703
4.343e+05,0.00048589
4.3531e+05,0.00048477
4.3632e+05,0.00048364
4.3733e+05,0.00048253
4.3834e+05,0.00048142
4.3935e+05,0.00048031
4.4036e+05,0.00047921
4.4137e+05,0.00047811
4.4238e+05,0.00047702
4.4339e+05,0.00047593
4.444e+05,0.00047485
4.4541e+05,0.00047377
4.4642e+05,0.0004727
4.4743e+05,0.00047164
4.4844e+05,0.00047057
4.4945e+05,0.00046952
4.5046e+05,0.00046846
4.5147e+05,0.00046741
4.5248e+05,0.00046637
4.5349e+05,0.00046533
4.545e+05,0.0004643
4.5551e+05,0.00046327
4.5652e+05,0.00046224
4.5753e+05,0.00046122
4.5854e+05,0.00046021
4.5955e+05,0.0004592
4.6056e+05,0.00045819
4.6157e+05,0.00045719
4.6258e+05,0.00045619
4.6359e+05,0.00045519
4.646e+05,0.00045421
4.6561e+05,0.00045322
4.6662e+05,0.00045224
4.6763e+05,0.00045126
4.6864e+05,0.00045029
4.6965e+05,0.00044932
4.7066e+05,0.00044836
4.7167e+05,0.0004474
4.7268e+05,0.00044644
4.7369e+05,0.00044549
4.747e+05,0.00044454
4.7571e+05,0.0004436
4.7672e+05,0.00044266
4.7773e+05,0.00044172
4.7874e+05,0.00044079
4.7975e+05,0.00043986
4.8076e+05,0.00043894
4.8177e+05,0.00043802
4.8278e+05,0.0004371
4.8379e+05,0.00043619
4.848e+05,0.00043528
4.8581e+05,0.00043438
4.8682e+05,0.00043347
4.8783e+05,0.00043258
4.8884e+05,0.00043168
4.8985e+05,0.00043079
4.9086e+05,0.00042991
4.9187e+05,0.00042902
4.9288e+05,0.00042814
4.9389e+05,0.00042727
4.949e+05,0.0004264
4.9591e+05,0.00042553
4.9692e+05,0.00042466
4.9793e+05,0.0004238
4.9894e+05,0.00042294
4.9995e+05,0.00042209
5.0096e+05,0.00042124
5.0197e+05,0.00042039
5.0298e+05,0.00041955
5.0399e+05,0.00041871
5.05e+05,0.00041787
5.0601e+05,0.00041703
5.0702e+05,0.0004162
5.0803e+05,0.00041538
5.0904e+05,0.00041455
5.1005e+05,0.00041373
5.1106e+05,0.00041291
5.1207e+05,0.0004121
5.1308e+05,0.00041129
5.1409e+05,0.00041048
5.151e+05,0.00040968
5.1611e+05,0.00040887
5.1712e+05,0.00040808
5.1813e+05,0.00040728
5.1914e+05,0.00040649
5.2015e+05,0.0004057
5.2116e+05,0.00040491
5.2217e+05,0.00040413
5.2318e+05,0.00040335
5.2419e+05,0.00040257
5.252e+05,0.0004018
5.2621e+05,0.00040103
5.2722e+05,0.00040026
5.2823e+05,0.00039949
5.2924e+05,0.00039873
5.3025e+05,0.00039797
5.3126e+05,0.00039721
5.3227e+05,0.00039646
5.3328e+05,0.00039571
5.3429e+05,0.00039496
5.353e+05,0.00039422
5.3631e+05,0.00039347
5.3732e+05,0.00039273
5.3833e+05,0.000392
5.3934e+05,0.00039126
5.4035e+05,0.00039053
5.4136e+05,0.0003898
5.4237e+05,0.00038908
5.4338e+05,0.00038835
5.4439e+05,0.00038763
5.454e+05,0.00038692
5.4641e+05,0.0003862
5.4742e+05,0.00038549
5.4843e+05,0.00038478
5.4944e+05,0.00038407
5.5045e+05,0.00038337
5.5146e+05,0.00038266
5.5247e+05,0.00038196
5.5348e+05,0.00038127
5.5449e+05,0.00038057
5.555e+05,0.00037988
5.5651e+05,0.00037919
5.5752e+05,0.0003785
5.5853e+05,0.00037782
5.5954e+05,0.00037714
5.6055e+05,0.00037646
5.6156e+05,0.00037578
5.6257e+05,0.00037511
5.6358e+05,0.00037443
5.6459e+05,0.00037376
5.656e+05,0.0003731
5.6661e+05,0.00037243
5.6762e+05,0.00037177
5.6863e+05,0.00037111
5.6964e+05,0.00037045
5.7065e+05,0.0003698
5.7166e+05,0.00036914
5.7267e+05,0.00036849
5.7368e+05,0.00036784
5.7469e+05,0.0003672
5.757e+05,0.00036655
5.7671e+05,0.00036591
5.7772e+05,0.00036527
5.7873e+05,0.00036463
5.7974e+05,0.000364
5.8075e+05,0.00036336
5.8176e+05,0.00036273
5.8277e+05,0.0003621
5.8378e+05,0.00036148
5.8479e+05,0.00036085
5.858e+05,0.00036023
5.8681e+05,0.00035961
5.8782e+05,0.00035899
5.8883e+05,0.00035838
5.8984e+05,0.00035776
5.9085e+05,0.00035715
5.9186e+05,0.00035654
5.9287e+05,0.00035594
5.9388e+05,0.00035533
5.9489e+05,0.00035473
5.959e+05,0.00035413
5.9691e+05,0.00035353
5.9792e+05,0.00035293
5.9893e+05,0.00035233
5.9994e+05,0.00035174
6.0095e+05,0.00035115
6.0196e+05,0.00035056
6.0297e+05,0.00034997
6.0398e+05,0.00034939
6.0499e+05,0.00034881
6.06e+05,0.00034822
6.0701e+05,0.00034764
6.0802e+05,0.00034707
6.0903e+05,0.00034649
6.1004e+05,0.00034592
6.1105e+05,0.00034535
6.1206e+05,0.00034478
6.1307e+05,0.00034421
6.1408e+05,0.00034364
6.1509e+05,0.00034308
6.161e+05,0.00034252
6.1711e+05,0.00034196
6.1812e+05,0.0003414
6.1913e+05,0.00034084
6.2014e+05,0.00034028
6.2115e+05,0.00033973
6.2216e+05,0.00033918
6.2317e+05,0.00033863
6.2418e+05,0.00033808
6.2519e+05,0.00033754
6.262e+05,0.00033699
6.2721e+05,0.00033645
6.2822e+05,0.00033591
6.2923e+05,0.00033537
6.3024e+05,0.00033483
6.3125e+05,0.0003343
6.3226e+05,0.00033376
6.3327e+05,0.00033323
6.3428e+05,0.0003327
6.3529e+05,0.00033217
6.363e+05,0.00033164
6.3731e+05,0.00033112
6.3832e+05,0.00033059
6.3933e+05,0.00033007
6.4034e+05,0.00032955
6.4135e+05,0.00032903
6.4236e+05,0.00032851
6.4337e+05,0.000328
6.4438e+05,0.00032748
6.4539e+05,0.00032697
6.464e+05,0.00032646
6.4741e+05,0.00032595
6.4842e+05,0.00032544
6.4943e+05,0.00032494
6.5044e+05,0.00032443
6.5145e+05,0.00032393
6.5246e+05,0.00032343
6.5347e+05,0.00032293
6.5448e+05,0.00032243
6.5549e+05,0.00032193
6.565e+05,0.00032144
6.5751e+05,0.00032094
6.5852e+05,0.00032045
6.5953e+05,0.00031996
6.6054e+05,0.00031947
6.6155e+05,0.00031898
6.6256e+05,0.0003185
6.6357e+05,0.00031801
6.6458e+05,0.00031753
6.6559e+05,0.00031705
6.666e+05,0.00031657
6.6761e+05,0.00031609
6.6862e+05,0.00031561
6.6963e+05,0.00031514
6.7064e+05,0.00031466
6.7165e+05,0.00031419
6.7266e+05,0.00031372
6.7367e+05,0.00031325
6.7468e+05,0.00031278
6.7569e+05,0.00031231
6.767e+05,0.00031184
6.7771e+05,0.00031138
6.7872e+05,0.00031091
6.7973e+05,0.00031045
6.8074e+05,0.00030999
6.8175e+05,0.00030953
6.8276e+05,0.00030907
6.8377e+05,0.00030862
6.8478e+05,0.00030816
6.8579e+05,0.00030771
6.868e+05,0.00030726
6.8781e+05,0.00030681
6.8882e+05,0.00030636
6.8983e+05,0.00030591
6.9084e+05,0.00030546
6.9185e+05,0.00030501
6.9286e+05,0.00030457
6.9387e+05,0.00030413
6.9488e+05,0.00030368
6.9589e+05,0.00030324
6.969e+05,0.0003028
6.9791e+05,0.00030237
6.9892e+05,0.00030193
6.9993e+05,0.00030149
7.0094e+05,0.00030106
7.0195e+05,0.00030063
7.0296e+05,0.00030019
7.0397e+05,0.00029976
7.0498e+05,0.00029933
7.0599e+05,0.00029891
7.07e+05,0.00029848
7.0801e+05,0.00029805
7.0902e+05,0.00029763
7.1003e+05,0.0002972
7.1104e+05,0.00029678
7.1205e+05,0.00029636
7.1306e+05,0.00029594
7.1407e+05,0.00029552
7.1508e+05,0.00029511
7.1609e+05,0.00029469
7.171e+05,0.00029427
7.1811e+05,0.00029386
7.1912e+05,0.00029345
7.2013e+05,0.00029304
7.2114e+05,0.00029263
7.2215e+05,0.00029222
7.2316e+05,0.00029181
7.2417e+05,0.0002914
7.2518e+05,0.000291
7.2619e+05,0.00029059
7.272e+05,0.00029019
7.2821e+05,0.00028978
7.2922e+05,0.00028938
7.3023e+05,0.00028898
7.3124e+05,0.00028858
7.3225e+05,0.00028819
7.3326e+05,0.00028779
7.3427e+05,0.00028739
7.3528e+05,0.000287
7.3629e+05,0.0002866
7.373e+05,0.00028621
7.3831e+05,0.00028582
7.3932e+05,0.00028543
7.4033e+05,0.00028504
7.4134e+05,0.00028465
7.4235e+05,0.00028426
7.4336e+05,0.00028388
7.4437e+05,0.00028349
7.4538e+05,0.00028311
7.4639e+05,0.00028273
7.474e+05,0.00028234
7.4841e+05,0.00028196
7.4942e+05,0.00028158
7.5043e+05,0.0002812
7.5144e+05,0.00028083
7.5245e+05,0.00028045
7.5346e+05,0.00028007
7.5447e+05,0.0002797
7.5548e+05,0.00027932
7.5649e+05,0.00027895
7.575e+05,0.00027858
7.5851e+05,0.00027821
7.5952e+05,0.00027784
7.6053e+05,0.00027747
7.6154e+05,0.0002771
7.6255e+05,0.00027673
7.6356e+05,0.00027637
7.6457e+05,0.000276
7.6558e+05,0.00027564
7.6659e+05,0.00027528
7.676e+05,0.00027491
7.6861e+05,0.00027455
7.6962e+05,0.00027419
7.7063e+05,0.00027383
7.7164e+05,0.00027347
7.7265e+05,0.00027312
7.7366e+05,0.00027276
7.7467e+05,0.0002724
7.7568e+05,0.00027205
7.7669e+05,0.0002717
7.777e+05,0.00027134
7.7871e+05,0.00027099
7.7972e+05,0.00027064
7.8073e+05,0.00027029
7.8174e+05,0.00026994
7.8275e+05,0.00026959
7.8376e+05,0.00026925
7.8477e+05,0.0002689
7.8578e+05,0.00026855
7.8679e+05,0.00026821
7.878e+05,0.00026786
7.8881e+05,0.00026752
7.8982e+05,0.00026718
7.9083e+05,0.00026684
7.9184e+05,0.0002665
7.9285e+05,0.00026616
7.9386e+05,0.00026582
7.9487e+05,0.00026548
7.9588e+05,0.00026515
7.9689e+05,0.00026481
7.979e+05,0.00026447
7.9891e+05,0.00026414
7.9992e+05,0.00026381
8.0093e+05,0.00026347
8.0194e+05,0.00026314
8.0295e+05,0.00026281
8.0396e+05,0.00026248
8.0497e+05,0.00026215
8.0598e+05,0.00026182
8.0699e+05,0.0002615
8.08e+05,0.00026117
8.0901e+05,0.00026084
8.1002e+05,0.00026052
8.1103e+05,0.00026019
8.1204e+05,0.00025987
8.1305e+05,0.00025955
8.1406e+05,0.00025922
8.1507e+05,0.0002589
8.1608e+05,0.00025858
8.1709e+05,0.00025826
8.181e+05,0.00025794
8.1911e+05,0.00025763
8.2012e+05,0.00025731
8.2113e+05,0.00025699
8.2214e+05,0.00025668
8.2315e+05,0.00025636
8.2416e+05,0.00025605
8.2517e+05,0.00025573
8.2618e+05,0.00025542
8.2719e+05,0.00025511
8.282e+05,0.0002548
8.2921e+05,0.00025449
8.3022e+05,0.00025418
8.3123e+05,0.00025387
8.3224e+05,0.00025356
8.3325e+05,0.00025325
8.3426e+05,0.00025295
8.3527e+05,0.00025264
8.3628e+05,0.00025234
8.3729e+05,0.00025203
8.383e+05,0.00025173
8.3931e+05,0.00025143
8.4032e+05,0.00025112
8.4133e+05,0.00025082
8.4234e+05,0.00025052
8.4335e+05,0.00025022
8.4436e+05,0.00024992
8.4537e+05,0.00024962
8.4638e+05,0.00024933
8.4739e+05,0.00024903
8.484e+05,0.00024873
8.4941e+05,0.00024844
8.5042e+05,0.00024814
8.5143e+05,0.00024785
8.5244e+05,0.00024755
8.5345e+05,0.00024726
8.5446e+05,0.00024697
8.5547e+05,0.00024668
8.5648e+05,0.00024639
8.5749e+05,0.0002461
8.585e+05,0.00024581
8.5951e+05,0.00024552
8.6052e+05,0.00024523
8.6153e+05,0.00024494
8.6254e+05,0.00024465
8.6355e+05,0.00024437
8.6456e+05,0.00024408
8.6557e+05,0.0002438
8.6658e+05,0.00024351
8.6759e+05,0.00024323
8.686e+05,0.00024295
8.6961e+05,0.00024267
8.7062e+05,0.00024238
8.7163e+05,0.0002421
8.7264e+05,0.00024182
8.7365e+05,0.00024154
8.7466e+05,0.00024126
8.7567e+05,0.00024099
8.7668e+05,0.00024071
8.7769e+05,0.00024043
8.787e+05,0.00024015
8.7971e+05,0.00023988
8.8072e+05,0.0002396
8.8173e+05,0.00023933
8.8274e+05,0.00023906
8.8375e+05,0.00023878
8.8476e+05,0.00023851
8.8577e+05,0.00023824
8.8678e+05,0.00023797
8.8779e+05,0.0002377
8.888e+05,0.00023743
8.8981e+05,0.00023716
8.9082e+05,0.00023689
8.9183e+05,0.00023662
8.9284e+05,0.00023635
8.9385e+05,0.00023608
8.9486e+05,0.00023582
8.9587e+05,0.00023555
8.9688e+05,0.00023529
8.9789e+05,0.00023502
8.989e+05,0.00023476
8.9991e+05,0.00023449
9.0092e+05,0.00023423
9.0193e+05,0.00023397
9.0294e+05,0.00023371
9.0395e+05,0.00023345
9.0496e+05,0.00023319
9.0597e+05,0.00023293
9.0698e+05,0.00023267
9.0799e+05,0.00023241
9.09e+05,0.00023215
9.1001e+05,0.00023189
9.1102e+05,0.00023163
9.1203e+05,0.00023138
9.1304e+05,0.00023112
9.1405e+05,0.00023087
9.1506e+05,0.00023061
9.1607e+05,0.00023036
9.1708e+05,0.0002301
9.1809e+05,0.00022985
9.191e+05,0.0002296
9.2011e+05,0.00022935
9.2112e+05,0.0002291
9.2213e+05,0.00022884
9.2314e+05,0.00022859
9.2415e+05,0.00022834
9.2516e+05,0.00022809
9.2617e+05,0.00022785
9.2718e+05,0.0002276
9.2819e+05,0.00022735
9.292e+05,0.0002271
9.3021e+05,0.00022686
9.3122e+05,0.00022661
9.3223e+05,0.00022636
9.3324e+05,0.00022612
9.3425e+05,0.00022588
9.3526e+05,0.00022563
9.3627e+05,0.00022539
9.3728e+05,0.00022515
9.3829e+05,0.0002249
9.393e+05,0.00022466
9.4031e+05,0.00022442
9.4132e+05,0.00022418
9.4233e+05,0.00022394
9.4334e+05,0.0002237
9.4435e+05,0.00022346
9.4536e+05,0.00022322
9.4637e+05,0.00022298
9.4738e+05,0.00022274
9.4839e+05,0.00022251
9.494e+05,0.00022227
9.5041e+05,0.00022203
9.5142e+05,0.0002218
9.5243e+05,0.00022156
9.5344e+05,0.00022133
9.5445e+05,0.00022109
9.5546e+05,0.00022086
9.5647e+05,0.00022063
9.5748e+05,0.0002204
9.5849e+05,0.00022016
9.595e+05,0.00021993
9.6051e+05,0.0002197
9.6152e+05,0.00021947
9.6253e+05,0.00021924
9.6354e+05,0.00021901
9.6455e+05,0.00021878
9.6556e+05,0.00021855
9.6657e+05,0.00021832
9.6758e+05,0.00021809
9.6859e+05,0.00021787
9.696e+05,0.00021764
9.7061e+05,0.00021741
9.7162e+05,0.00021719
9.7263e+05,0.00021696
9.7364e+05,0.00021674
9.7465e+05,0.00021651
9.7566e+05,0.00021629
9.7667e+05,0.00021606
9.7768e+05,0.00021584
9.7869e+05,0.00021562
9.797e+05,0.0002154
9.8071e+05,0.00021517
9.8172e+05,0.00021495
9.8273e+05,0.00021473
9.8374e+05,0.00021451
9.8475e+05,0.00021429
9.8576e+05,0.00021407
9.8677e+05,0.00021385
9.8778e+05,0.00021363
9.8879e+05,0.00021342
9.898e+05,0.0002132
9.9081e+05,0.00021298
9.9182e+05,0.00021276
9.9283e+05,0.00021255
9.9384e+05,0.00021233
9.9485e+05,0.00021212
9.9586e+05,0.0002119
9.9687e+05,0.00021169
9.9788e+05,0.00021147
9.9889e+05,0.00021126
9.999e+05,0.00021105
1.0009e+06,0.00021083
1.0019e+06,0.00021062
1.0029e+06,0.00021041
1.0039e+06,0.0002102
1.005e+06,0.00020998
1.006e+06,0.00020977
1.007e+06,0.00020956
1.008e+06,0.00020935
1.009e+06,0.00020914


==> figures/data/dataGapPG.dat <==
1,0.5
1011,0.40928
2021,0.30511
3031,0.24555
4041,0.2048
5051,0.17533
6061,0.15518
7071,0.14046
8081,0.12838
9091,0.11917
10101,0.11123
11111,0.10504
12121,0.099868
13131,0.095326
14141,0.091445
15151,0.087836
16161,0.084782
17171,0.082122
18181,0.079643
19191,0.077124
20201,0.074916
21211,0.073041
22221,0.071327
23231,0.069732
24241,0.068188
25251,0.066829
26261,0.065415
27271,0.064319
28281,0.06304
29291,0.061993
30301,0.061044
31311,0.060042
32321,0.059104
33331,0.05831
34341,0.057517
35351,0.056813
36361,0.056088
37371,0.055397
38381,0.054783
39391,0.054264
40401,0.053705
41411,0.053205
42421,0.05264
43431,0.052171
44441,0.051624
45451,0.051117
46461,0.050674
47471,0.050246
48481,0.049843
49491,0.049508
50501,0.049191
51511,0.048812
52521,0.04847
53531,0.048146
54541,0.047831
55551,0.047543
56561,0.047292
57571,0.046999
58581,0.046704
59591,0.046417
60601,0.04613
61611,0.045931
62621,0.045665
63631,0.045419
64641,0.045164
65651,0.044931
66661,0.044647
67671,0.044442
68681,0.044239
69691,0.044036
70701,0.043827
71711,0.043651
72721,0.043427
73731,0.043243
74741,0.043022
75751,0.042882
76761,0.042736
77771,0.042567
78781,0.042373
79791,0.042241
80801,0.042097
81811,0.041917
82821,0.041733
83831,0.041559
84841,0.041432
85851,0.041305
86861,0.04117
87871,0.041019
88881,0.040868
89891,0.040743
90901,0.040592
91911,0.040471
92921,0.040351
93931,0.040221
94941,0.040108
95951,0.04
96961,0.039883
97971,0.039759
98981,0.039668
99991,0.039564
1.01e+05,0.039466
1.0201e+05,0.039334
1.0302e+05,0.039235
1.0403e+05,0.039135
1.0504e+05,0.03904
1.0605e+05,0.038944
1.0706e+05,0.038881
1.0807e+05,0.038755
1.0908e+05,0.038673
1.1009e+05,0.038573
1.111e+05,0.038496
1.1211e+05,0.038399
1.1312e+05,0.038307
1.1413e+05,0.038207
1.1514e+05,0.038131
1.1615e+05,0.03798
1.1716e+05,0.037859
1.1817e+05,0.037733
1.1918e+05,0.037609
1.2019e+05,0.037491
1.212e+05,0.037387
1.2221e+05,0.037275
1.2322e+05,0.037158
1.2423e+05,0.037045
1.2524e+05,0.036907
1.2625e+05,0.036782
1.2726e+05,0.036673
1.2827e+05,0.036593
1.2928e+05,0.036468
1.3029e+05,0.03637
1.313e+05,0.036296
1.3231e+05,0.036216
1.3332e+05,0.036111
1.3433e+05,0.035996
1.3534e+05,0.035897
1.3635e+05,0.035799
1.3736e+05,0.035719
1.3837e+05,0.035628
1.3938e+05,0.035531
1.4039e+05,0.035445
1.414e+05,0.035368
1.4241e+05,0.035291
1.4342e+05,0.035192
1.4443e+05,0.035113
1.4544e+05,0.035027
1.4645e+05,0.034949
1.4746e+05,0.034886
1.4847e+05,0.034834
1.4948e+05,0.034781
1.5049e+05,0.03473
1.515e+05,0.034652
1.5251e+05,0.034582
1.5352e+05,0.034517
1.5453e+05,0.034444
1.5554e+05,0.034394
1.5655e+05,0.034325
1.5756e+05,0.034265
1.5857e+05,0.034187
1.5958e+05,0.034127
1.6059e+05,0.034068
1.616e+05,0.033999
1.6261e+05,0.03394
1.6362e+05,0.033882
1.6463e+05,0.033823
1.6564e+05,0.033753
1.6665e+05,0.033691
1.6766e+05,0.033629
1.6867e+05,0.033576
1.6968e+05,0.033504
1.7069e+05,0.033432
1.717e+05,0.033369
1.7271e+05,0.033321
1.7372e+05,0.033282
1.7473e+05,0.033221
1.7574e+05,0.033159
1.7675e+05,0.033102
1.7776e+05,0.033055
1.7877e+05,0.033022
1.7978e+05,0.032979
1.8079e+05,0.032936
1.818e+05,0.032863
1.8281e+05,0.032788
1.8382e+05,0.032732
1.8483e+05,0.032696
1.8584e+05,0.032654
1.8685e+05,0.032596
1.8786e+05,0.032533
1.8887e+05,0.032487
1.8988e+05,0.032431
1.9089e+05,0.032371
1.919e+05,0.032325
1.9291e+05,0.032277
1.9392e+05,0.032215
1.9493e+05,0.032168
1.9594e+05,0.032122
1.9695e+05,0.032081
1.9796e+05,0.03205
1.9897e+05,0.032016
1.9998e+05,0.031982
2.0099e+05,0.031932
2.02e+05,0.031876
2.0301e+05,0.03182
2.0402e+05,0.031787
2.0503e+05,0.031752
2.0604e+05,0.031707
2.0705e+05,0.031679
2.0806e+05,0.031638
2.0907e+05,0.03159
2.1008e+05,0.031538
2.1109e+05,0.031492
2.121e+05,0.031446
2.1311e+05,0.031407
2.1412e+05,0.031367
2.1513e+05,0.03132
2.1614e+05,0.031272
2.1715e+05,0.031196
2.1816e+05,0.03114
2.1917e+05,0.031069
2.2018e+05,0.031006
2.2119e+05,0.030937
2.222e+05,0.03087
2.2321e+05,0.030796
2.2422e+05,0.030731
2.2523e+05,0.030665
2.2624e+05,0.030595
2.2725e+05,0.030535
2.2826e+05,0.030483
2.2927e+05,0.030434
2.3028e+05,0.030368
2.3129e+05,0.030297
2.323e+05,0.030234
2.3331e+05,0.030182
2.3432e+05,0.030119
2.3533e+05,0.030054
2.3634e+05,0.029994
2.3735e+05,0.029932
2.3836e+05,0.029877
2.3937e+05,0.02982
2.4038e+05,0.02976
2.4139e+05,0.029703
2.424e+05,0.029642
2.4341e+05,0.029576
2.4442e+05,0.029527
2.4543e+05,0.029469
2.4644e+05,0.029412
2.4745e+05,0.029343
2.4846e+05,0.029296
2.4947e+05,0.029243
2.5048e+05,0.029185
2.5149e+05,0.029141
2.525e+05,0.029085
2.5351e+05,0.029034
2.5452e+05,0.028974
2.5553e+05,0.028919
2.5654e+05,0.028876
2.5755e+05,0.028824
2.5856e+05,0.028771
2.5957e+05,0.028718
2.6058e+05,0.028675
2.6159e+05,0.028626
2.626e+05,0.02858
2.6361e+05,0.028526
2.6462e+05,0.028476
2.6563e+05,0.028435
2.6664e+05,0.028386
2.6765e+05,0.028333
2.6866e+05,0.028299
2.6967e+05,0.028246
2.7068e+05,0.028204
2.7169e+05,0.028159
2.727e+05,0.028115
2.7371e+05,0.028065
2.7472e+05,0.028028
2.7573e+05,0.027977
2.7674e+05,0.027943
2.7775e+05,0.0279
2.7876e+05,0.027862
2.7977e+05,0.027815
2.8078e+05,0.027774
2.8179e+05,0.027736
2.828e+05,0.027693
2.8381e+05,0.027661
2.8482e+05,0.027625
2.8583e+05,0.027581
2.8684e+05,0.027536
2.8785e+05,0.027502
2.8886e+05,0.027471
2.8987e+05,0.027434
2.9088e+05,0.027395
2.9189e+05,0.027367
2.929e+05,0.027336
2.9391e+05,0.027297
2.9492e+05,0.027259
2.9593e+05,0.027221
2.9694e+05,0.027187
2.9795e+05,0.027153
2.9896e+05,0.027125
2.9997e+05,0.027081
3.0098e+05,0.027048
3.0199e+05,0.027022
3.03e+05,0.02699
3.0401e+05,0.026956
3.0502e+05,0.026925
3.0603e+05,0.026889
3.0704e+05,0.026854
3.0805e+05,0.026835
3.0906e+05,0.026807
3.1007e+05,0.026778
3.1108e+05,0.026748
3.1209e+05,0.02671
3.131e+05,0.026684
3.1411e+05,0.026652
3.1512e+05,0.026625
3.1613e+05,0.026601
3.1714e+05,0.026571
3.1815e+05,0.026534
3.1916e+05,0.026504
3.2017e+05,0.026472
3.2118e+05,0.026447
3.2219e+05,0.026416
3.232e+05,0.026387
3.2421e+05,0.026359
3.2522e+05,0.026326
3.2623e+05,0.0263
3.2724e+05,0.026269
3.2825e+05,0.026242
3.2926e+05,0.026205
3.3027e+05,0.026166
3.3128e+05,0.026132
3.3229e+05,0.026105
3.333e+05,0.026087
3.3431e+05,0.026056
3.3532e+05,0.026021
3.3633e+05,0.026003
3.3734e+05,0.025972
3.3835e+05,0.025943
3.3936e+05,0.025907
3.4037e+05,0.025881
3.4138e+05,0.025856
3.4239e+05,0.025826
3.434e+05,0.0258
3.4441e+05,0.025776
3.4542e+05,0.025745
3.4643e+05,0.025725
3.4744e+05,0.0257
3.4845e+05,0.025673
3.4946e+05,0.025638
3.5047e+05,0.025607
3.5148e+05,0.025579
3.5249e+05,0.025545
3.535e+05,0.025523
3.5451e+05,0.025491
3.5552e+05,0.025471
3.5653e+05,0.02545
3.5754e+05,0.025424
3.5855e+05,0.025395
3.5956e+05,0.025367
3.6057e+05,0.025338
3.6158e+05,0.025312
3.6259e+05,0.025288
3.636e+05,0.025266
3.6461e+05,0.025245
3.6562e+05,0.025222
3.6663e+05,0.025202
3.6764e+05,0.025176
3.6865e+05,0.025155
3.6966e+05,0.025132
3.7067e+05,0.025112
3.7168e+05,0.025086
3.7269e+05,0.025064
3.737e+05,0.025043
3.7471e+05,0.025031
3.7572e+05,0.025004
3.7673e+05,0.024985
3.7774e+05,0.024962
3.7875e+05,0.024942
3.7976e+05,0.024921
3.8077e+05,0.024899
3.8178e+05,0.024874
3.8279e+05,0.024853
3.838e+05,0.024833
3.8481e+05,0.024808
3.8582e+05,0.024789
3.8683e+05,0.024767
3.8784e+05,0.024748
3.8885e+05,0.024727
3.8986e+05,0.024705
3.9087e+05,0.024683
3.9188e+05,0.024663
3.9289e+05,0.024645
3.939e+05,0.02463
3.9491e+05,0.024616
3.9592e+05,0.02459
3.9693e+05,0.024566
3.9794e+05,0.024544
3.9895e+05,0.024524
3.9996e+05,0.024502
4.0097e+05,0.024479
4.0198e+05,0.024458
4.0299e+05,0.02444
4.04e+05,0.024425
4.0501e+05,0.024403
4.0602e+05,0.024381
4.0703e+05,0.024359
4.0804e+05,0.024345
4.0905e+05,0.024331
4.1006e+05,0.024308
4.1107e+05,0.02429
4.1208e+05,0.024275
4.1309e+05,0.024257
4.141e+05,0.024239
4.1511e+05,0.024214
4.1612e+05,0.024196
4.1713e+05,0.02418
4.1814e+05,0.024162
4.1915e+05,0.024143
4.2016e+05,0.024119
4.2117e+05,0.024097
4.2218e+05,0.024077
4.2319e+05,0.024066
4.242e+05,0.024049
4.2521e+05,0.024033
4.2622e+05,0.024016
4.2723e+05,0.023995
4.2824e+05,0.023975
4.2925e+05,0.023953
4.3026e+05,0.023938
4.3127e+05,0.02392
4.3228e+05,0.023907
4.3329e+05,0.02389
4.343e+05,0.023878
4.3531e+05,0.023865
4.3632e+05,0.023843
4.3733e+05,0.023824
4.3834e+05,0.023808
4.3935e+05,0.023786
4.4036e+05,0.023768
4.4137e+05,0.023755
4.4238e+05,0.02374
4.4339e+05,0.023716
4.444e+05,0.023699
4.4541e+05,0.023679
4.4642e+05,0.023665
4.4743e+05,0.023645
4.4844e+05,0.023625
4.4945e+05,0.023615
4.5046e+05,0.023598
4.5147e+05,0.023583
4.5248e+05,0.02357
4.5349e+05,0.023555
4.545e+05,0.023545
4.5551e+05,0.02353
4.5652e+05,0.023517
4.5753e+05,0.023503
4.5854e+05,0.023497
4.5955e+05,0.023485
4.6056e+05,0.023466
4.6157e+05,0.023451
4.6258e+05,0.023438
4.6359e+05,0.023423
4.646e+05,0.023409
4.6561e+05,0.023394
4.6662e+05,0.023381
4.6763e+05,0.023365
4.6864e+05,0.023351
4.6965e+05,0.023337
4.7066e+05,0.023322
4.7167e+05,0.023308
4.7268e+05,0.023297
4.7369e+05,0.02328
4.747e+05,0.023266
4.7571e+05,0.023261
4.7672e+05,0.023244
4.7773e+05,0.023231
4.7874e+05,0.023217
4.7975e+05,0.023203
4.8076e+05,0.023196
4.8177e+05,0.023183
4.8278e+05,0.023166
4.8379e+05,0.023153
4.848e+05,0.023139
4.8581e+05,0.023125
4.8682e+05,0.023122
4.8783e+05,0.023112
4.8884e+05,0.023098
4.8985e+05,0.023086
4.9086e+05,0.023076
4.9187e+05,0.023063
4.9288e+05,0.023051
4.9389e+05,0.023041
4.949e+05,0.023028
4.9591e+05,0.023018
4.9692e+05,0.023005
4.9793e+05,0.022991
4.9894e+05,0.022974
4.9995e+05,0.022962
5.0096e+05,0.022946
5.0197e+05,0.022933
5.0298e+05,0.02292
5.0399e+05,0.022906
5.05e+05,0.022895
5.0601e+05,0.022884
5.0702e+05,0.022872
5.0803e+05,0.022857
5.0904e+05,0.022847
5.1005e+05,0.022835
5.1106e+05,0.022822
5.1207e+05,0.022809
5.1308e+05,0.022801
5.1409e+05,0.022792
5.151e+05,0.022779
5.1611e+05,0.022764
5.1712e+05,0.022748
5.1813e+05,0.022736
5.1914e+05,0.022721
5.2015e+05,0.022715
5.2116e+05,0.022703
5.2217e+05,0.022692
5.2318e+05,0.022682
5.2419e+05,0.022671
5.252e+05,0.022656
5.2621e+05,0.022646
5.2722e+05,0.022634
5.2823e+05,0.022625
5.2924e+05,0.022615
5.3025e+05,0.022601
5.3126e+05,0.022593
5.3227e+05,0.022586
5.3328e+05,0.022579
5.3429e+05,0.022563
5.353e+05,0.022557
5.3631e+05,0.022546
5.3732e+05,0.022538
5.3833e+05,0.022526
5.3934e+05,0.022522
5.4035e+05,0.022507
5.4136e+05,0.022497
5.4237e+05,0.022487
5.4338e+05,0.022478
5.4439e+05,0.022467
5.454e+05,0.022461
5.4641e+05,0.022453
5.4742e+05,0.022442
5.4843e+05,0.022432
5.4944e+05,0.02242
5.5045e+05,0.022408
5.5146e+05,0.022397
5.5247e+05,0.022384
5.5348e+05,0.022376
5.5449e+05,0.02237
5.555e+05,0.022358
5.5651e+05,0.02235
5.5752e+05,0.02234
5.5853e+05,0.022332
5.5954e+05,0.022318
5.6055e+05,0.022313
5.6156e+05,0.022305
5.6257e+05,0.022296
5.6358e+05,0.022285
5.6459e+05,0.022274
5.656e+05,0.022261
5.6661e+05,0.022251
5.6762e+05,0.022241
5.6863e+05,0.022232
5.6964e+05,0.022223
5.7065e+05,0.022211
5.7166e+05,0.0222
5.7267e+05,0.022186
5.7368e+05,0.022178
5.7469e+05,0.022167
5.757e+05,0.022158
5.7671e+05,0.022148
5.7772e+05,0.022139
5.7873e+05,0.022132
5.7974e+05,0.022125
5.8075e+05,0.022117
5.8176e+05,0.022106
5.8277e+05,0.0221
5.8378e+05,0.022093
5.8479e+05,0.022084
5.858e+05,0.022077
5.8681e+05,0.022066
5.8782e+05,0.022053
5.8883e+05,0.022044
5.8984e+05,0.022034
5.9085e+05,0.022022
5.9186e+05,0.022013
5.9287e+05,0.022004
5.9388e+05,0.021997
5.9489e+05,0.021984
5.959e+05,0.021971
5.9691e+05,0.021961
5.9792e+05,0.021947
5.9893e+05,0.021936
5.9994e+05,0.021926
6.0095e+05,0.021911
6.0196e+05,0.0219
6.0297e+05,0.021891
6.0398e+05,0.021878
6.0499e+05,0.021866
6.06e+05,0.021859
6.0701e+05,0.021844
6.0802e+05,0.021836
6.0903e+05,0.021827
6.1004e+05,0.021818
6.1105e+05,0.021808
6.1206e+05,0.021794
6.1307e+05,0.021785
6.1408e+05,0.021772
6.1509e+05,0.021763
6.161e+05,0.021752
6.1711e+05,0.021745
6.1812e+05,0.021736
6.1913e+05,0.021724
6.2014e+05,0.021715
6.2115e+05,0.021703
6.2216e+05,0.021695
6.2317e+05,0.021685
6.2418e+05,0.021676
6.2519e+05,0.021663
6.262e+05,0.021653
6.2721e+05,0.021642
6.2822e+05,0.021632
6.2923e+05,0.021625
6.3024e+05,0.021616
6.3125e+05,0.021606
6.3226e+05,0.021597
6.3327e+05,0.02159
6.3428e+05,0.021577
6.3529e+05,0.021567
6.363e+05,0.021559
6.3731e+05,0.021549
6.3832e+05,0.021538
6.3933e+05,0.021525
6.4034e+05,0.021514
6.4135e+05,0.021506
6.4236e+05,0.021499
6.4337e+05,0.021489
6.4438e+05,0.02148
6.4539e+05,0.021471
6.464e+05,0.021464
6.4741e+05,0.021461
6.4842e+05,0.021456
6.4943e+05,0.021449
6.5044e+05,0.021443
6.5145e+05,0.021438
6.5246e+05,0.02143
6.5347e+05,0.021424
6.5448e+05,0.021413
6.5549e+05,0.021403
6.565e+05,0.021396
6.5751e+05,0.021387
6.5852e+05,0.021377
6.5953e+05,0.021366
6.6054e+05,0.021357
6.6155e+05,0.021349
6.6256e+05,0.021337
6.6357e+05,0.021329
6.6458e+05,0.02132
6.6559e+05,0.021311
6.666e+05,0.0213
6.6761e+05,0.021289
6.6862e+05,0.021279
6.6963e+05,0.021268
6.7064e+05,0.021257
6.7165e+05,0.021246
6.7266e+05,0.021237
6.7367e+05,0.021223
6.7468e+05,0.021212
6.7569e+05,0.0212
6.767e+05,0.02119
6.7771e+05,0.021179
6.7872e+05,0.021166
6.7973e+05,0.021156
6.8074e+05,0.021144
6.8175e+05,0.021133
6.8276e+05,0.02112
6.8377e+05,0.021111
6.8478e+05,0.021101
6.8579e+05,0.021091
6.868e+05,0.021078
6.8781e+05,0.021066
6.8882e+05,0.021057
6.8983e+05,0.021051
6.9084e+05,0.021041
6.9185e+05,0.021034
6.9286e+05,0.021024
6.9387e+05,0.021015
6.9488e+05,0.021002
6.9589e+05,0.020993
6.969e+05,0.020984
6.9791e+05,0.020972
6.9892e+05,0.020965
6.9993e+05,0.020953
7.0094e+05,0.020944
7.0195e+05,0.020931
7.0296e+05,0.020924
7.0397e+05,0.020915
7.0498e+05,0.020907
7.0599e+05,0.020899
7.07e+05,0.020888
7.0801e+05,0.02088
7.0902e+05,0.020873
7.1003e+05,0.020862
7.1104e+05,0.020857
7.1205e+05,0.02085
7.1306e+05,0.020843
7.1407e+05,0.020833
7.1508e+05,0.020827
7.1609e+05,0.020819
7.171e+05,0.020807
7.1811e+05,0.020797
7.1912e+05,0.020788
7.2013e+05,0.020778
7.2114e+05,0.020769
7.2215e+05,0.020759
7.2316e+05,0.020753
7.2417e+05,0.020743
7.2518e+05,0.020733
7.2619e+05,0.020723
7.272e+05,0.020714
7.2821e+05,0.020702
7.2922e+05,0.020693
7.3023e+05,0.020681
7.3124e+05,0.020674
7.3225e+05,0.020664
7.3326e+05,0.020651
7.3427e+05,0.020647
7.3528e+05,0.020636
7.3629e+05,0.020629
7.373e+05,0.020619
7.3831e+05,0.02061
7.3932e+05,0.020602
7.4033e+05,0.020592
7.4134e+05,0.020583
7.4235e+05,0.020574
7.4336e+05,0.020568
7.4437e+05,0.020559
7.4538e+05,0.020553
7.4639e+05,0.020544
7.474e+05,0.020533
7.4841e+05,0.020526
7.4942e+05,0.020518
7.5043e+05,0.020508
7.5144e+05,0.020499
7.5245e+05,0.02049
7.5346e+05,0.020483
7.5447e+05,0.020472
7.5548e+05,0.020465
7.5649e+05,0.020455
7.575e+05,0.020449
7.5851e+05,0.020438
7.5952e+05,0.020426
7.6053e+05,0.020418
7.6154e+05,0.020408
7.6255e+05,0.0204
7.6356e+05,0.020393
7.6457e+05,0.020384
7.6558e+05,0.020374
7.6659e+05,0.020368
7.676e+05,0.020361
7.6861e+05,0.020353
7.6962e+05,0.020345
7.7063e+05,0.020338
7.7164e+05,0.020329
7.7265e+05,0.020321
7.7366e+05,0.020314
7.7467e+05,0.020305
7.7568e+05,0.020295
7.7669e+05,0.020289
7.777e+05,0.020282
7.7871e+05,0.020275
7.7972e+05,0.020268
7.8073e+05,0.020259
7.8174e+05,0.020252
7.8275e+05,0.020246
7.8376e+05,0.020237
7.8477e+05,0.020231
7.8578e+05,0.020223
7.8679e+05,0.020215
7.878e+05,0.020207
7.8881e+05,0.020202
7.8982e+05,0.020196
7.9083e+05,0.020187
7.9184e+05,0.020178
7.9285e+05,0.020167
7.9386e+05,0.020158
7.9487e+05,0.020153
7.9588e+05,0.020148
7.9689e+05,0.020142
7.979e+05,0.020137
7.9891e+05,0.020129
7.9992e+05,0.020124
8.0093e+05,0.020117
8.0194e+05,0.020111
8.0295e+05,0.020103
8.0396e+05,0.020098
8.0497e+05,0.020093
8.0598e+05,0.020086
8.0699e+05,0.020082
8.08e+05,0.020076
8.0901e+05,0.020068
8.1002e+05,0.020061
8.1103e+05,0.020053
8.1204e+05,0.020049
8.1305e+05,0.020043
8.1406e+05,0.020036
8.1507e+05,0.020028
8.1608e+05,0.020019
8.1709e+05,0.020011
8.181e+05,0.020004
8.1911e+05,0.019997
8.2012e+05,0.019988
8.2113e+05,0.019986
8.2214e+05,0.019976
8.2315e+05,0.019969
8.2416e+05,0.019961
8.2517e+05,0.019954
8.2618e+05,0.019948
8.2719e+05,0.019942
8.282e+05,0.019935
8.2921e+05,0.019927
8.3022e+05,0.019922
8.3123e+05,0.019914
8.3224e+05,0.019907
8.3325e+05,0.019901
8.3426e+05,0.019894
8.3527e+05,0.019887
8.3628e+05,0.01988
8.3729e+05,0.019872
8.383e+05,0.019868
8.3931e+05,0.019862
8.4032e+05,0.019855
8.4133e+05,0.019849
8.4234e+05,0.019839
8.4335e+05,0.019833
8.4436e+05,0.019827
8.4537e+05,0.019818
8.4638e+05,0.019811
8.4739e+05,0.019802
8.484e+05,0.019795
8.4941e+05,0.019791
8.5042e+05,0.019784
8.5143e+05,0.019778
8.5244e+05,0.01977
8.5345e+05,0.019761
8.5446e+05,0.019754
8.5547e+05,0.019748
8.5648e+05,0.019744
8.5749e+05,0.019735
8.585e+05,0.019727
8.5951e+05,0.019717
8.6052e+05,0.019711
8.6153e+05,0.019707
8.6254e+05,0.0197
8.6355e+05,0.019692
8.6456e+05,0.019683
8.6557e+05,0.019676
8.6658e+05,0.01967
8.6759e+05,0.019662
8.686e+05,0.019655
8.6961e+05,0.019648
8.7062e+05,0.019641
8.7163e+05,0.019635
8.7264e+05,0.019629
8.7365e+05,0.019621
8.7466e+05,0.019615
8.7567e+05,0.019609
8.7668e+05,0.019603
8.7769e+05,0.019599
8.787e+05,0.019592
8.7971e+05,0.019585
8.8072e+05,0.01958
8.8173e+05,0.019574
8.8274e+05,0.019567
8.8375e+05,0.019559
8.8476e+05,0.019552
8.8577e+05,0.019548
8.8678e+05,0.019545
8.8779e+05,0.01954
8.888e+05,0.019534
8.8981e+05,0.019527
8.9082e+05,0.01952
8.9183e+05,0.019515
8.9284e+05,0.019508
8.9385e+05,0.019501
8.9486e+05,0.019496
8.9587e+05,0.019489
8.9688e+05,0.019483
8.9789e+05,0.019478
8.989e+05,0.019471
8.9991e+05,0.019465
9.0092e+05,0.019461
9.0193e+05,0.019455
9.0294e+05,0.019448
9.0395e+05,0.019441
9.0496e+05,0.019434
9.0597e+05,0.019426
9.0698e+05,0.019418
9.0799e+05,0.019412
9.09e+05,0.019408
9.1001e+05,0.019401
9.1102e+05,0.019397
9.1203e+05,0.019391
9.1304e+05,0.019385
9.1405e+05,0.019379
9.1506e+05,0.019373
9.1607e+05,0.019367
9.1708e+05,0.019361
9.1809e+05,0.019355
9.191e+05,0.019348
9.2011e+05,0.01934
9.2112e+05,0.019335
9.2213e+05,0.019332
9.2314e+05,0.019329
9.2415e+05,0.019322
9.2516e+05,0.019316
9.2617e+05,0.019308
9.2718e+05,0.019301
9.2819e+05,0.019295
9.292e+05,0.01929
9.3021e+05,0.019285
9.3122e+05,0.019277
9.3223e+05,0.019273
9.3324e+05,0.019268
9.3425e+05,0.019262
9.3526e+05,0.019257
9.3627e+05,0.019249
9.3728e+05,0.019244
9.3829e+05,0.019241
9.393e+05,0.019237
9.4031e+05,0.019232
9.4132e+05,0.019227
9.4233e+05,0.01922
9.4334e+05,0.019217
9.4435e+05,0.019212
9.4536e+05,0.019207
9.4637e+05,0.019201
9.4738e+05,0.019195
9.4839e+05,0.019189
9.494e+05,0.019185
9.5041e+05,0.019181
9.5142e+05,0.019175
9.5243e+05,0.01917
9.5344e+05,0.019162
9.5445e+05,0.019158
9.5546e+05,0.019152
9.5647e+05,0.019149
9.5748e+05,0.019142
9.5849e+05,0.019139
9.595e+05,0.019135
9.6051e+05,0.019131
9.6152e+05,0.019125
9.6253e+05,0.019119
9.6354e+05,0.019117
9.6455e+05,0.019111
9.6556e+05,0.019109
9.6657e+05,0.019101
9.6758e+05,0.019097
9.6859e+05,0.019092
9.696e+05,0.019086
9.7061e+05,0.019079
9.7162e+05,0.019075
9.7263e+05,0.01907
9.7364e+05,0.019063
9.7465e+05,0.019057
9.7566e+05,0.019051
9.7667e+05,0.019045
9.7768e+05,0.019038
9.7869e+05,0.019032
9.797e+05,0.019026
9.8071e+05,0.019019
9.8172e+05,0.019014
9.8273e+05,0.019009
9.8374e+05,0.019004
9.8475e+05,0.019
9.8576e+05,0.018996
9.8677e+05,0.018992
9.8778e+05,0.018989
9.8879e+05,0.018984
9.898e+05,0.018978
9.9081e+05,0.018972
9.9182e+05,0.018968
9.9283e+05,0.018961
9.9384e+05,0.018956
9.9485e+05,0.018951
9.9586e+05,0.018947
9.9687e+05,0.018941
9.9788e+05,0.018935
9.9889e+05,0.018929
9.999e+05,0.018923
1.0009e+06,0.018917
1.0019e+06,0.018911
1.0029e+06,0.018906
1.0039e+06,0.0189
1.005e+06,0.018897
1.006e+06,0.01889
1.007e+06,0.018885
1.008e+06,0.018878
1.009e+06,0.018873


==> figures/data/dataGapPGCoarse1.dat <==
1,0.7
101,0.56983
201,0.38638
301,0.29827
401,0.25449
501,0.22372
601,0.20345
701,0.18831
801,0.17708
901,0.16655
1001,0.15761
1101,0.1519
1201,0.14617
1301,0.14059
1401,0.1358
1501,0.13133
1601,0.12756
1701,0.12402
1801,0.12062
1901,0.11703
2001,0.11405
2101,0.11121
2201,0.10866
2301,0.10585
2401,0.10358
2501,0.10101
2601,0.098457
2701,0.095992
2801,0.093884
2901,0.092007
3001,0.090148
3101,0.088396
3201,0.086496
3301,0.084461
3401,0.082573
3501,0.080623
3601,0.078696
3701,0.076956
3801,0.075157
3901,0.073327
4001,0.071766
4101,0.070074
4201,0.068435
4301,0.067067
4401,0.065543
4501,0.06414
4601,0.062772
4701,0.061437
4801,0.060107
4901,0.059101
5001,0.057872
5101,0.056737
5201,0.055738
5301,0.054845
5401,0.05403
5501,0.053091
5601,0.052165
5701,0.051334
5801,0.050491
5901,0.049798
6001,0.049148
6101,0.04844
6201,0.047679
6301,0.047017
6401,0.046433
6501,0.045774
6601,0.045226
6701,0.044533
6801,0.043966
6901,0.043381
7001,0.042882
7101,0.042379
7201,0.041841
7301,0.041186
7401,0.040694
7501,0.040199
7601,0.039639
7701,0.039202
7801,0.038746
7901,0.038301
8001,0.037882
8101,0.037578
8201,0.037134
8301,0.036759
8401,0.036307
8501,0.035866
8601,0.035519
8701,0.035097
8801,0.034725
8901,0.034308
9001,0.033954
9101,0.033673
9201,0.033411
9301,0.033065
9401,0.032764
9501,0.03252
9601,0.032157
9701,0.031887
9801,0.03166
9901,0.03134
10001,0.031026
10101,0.030755
10201,0.030489
10301,0.030239
10401,0.029995
10501,0.029732
10601,0.029452
10701,0.029154
10801,0.028917
10901,0.028696
11001,0.028457
11101,0.028266
11201,0.028045
11301,0.027755
11401,0.027564
11501,0.027387
11601,0.027182
11701,0.026949
11801,0.026772
11901,0.026557
12001,0.026446
12101,0.026237
12201,0.026111
12301,0.025986
12401,0.025728
12501,0.02559
12601,0.025463
12701,0.025309
12801,0.025149
12901,0.025038
13001,0.024864
13101,0.024711
13201,0.024578
13301,0.024393
13401,0.024274
13501,0.024121
13601,0.023996
13701,0.023848
13801,0.023744
13901,0.023625
14001,0.023508
14101,0.023392
14201,0.023249
14301,0.023053
14401,0.022909
14501,0.022793
14601,0.022645
14701,0.022515
14801,0.022363
14901,0.022229
15001,0.022121
15101,0.022022
15201,0.02194
15301,0.021813
15401,0.021702
15501,0.021516
15601,0.021324
15701,0.021203
15801,0.021092
15901,0.020952
16001,0.020843
16101,0.020721
16201,0.020631
16301,0.020526
16401,0.020445
16501,0.02035
16601,0.020227
16701,0.020142
16801,0.020029
16901,0.019918
17001,0.019822
17101,0.019741
17201,0.019689
17301,0.019645
17401,0.019553
17501,0.019455
17601,0.019371
17701,0.019309
17801,0.019241
17901,0.019167
18001,0.019061
18101,0.018995
18201,0.018937
18301,0.018873
18401,0.01879
18501,0.018727
18601,0.01862
18701,0.018546
18801,0.018473
18901,0.018401
19001,0.018298
19101,0.018215
19201,0.01817
19301,0.018131
19401,0.0181
19501,0.018013
19601,0.017946
19701,0.017855
19801,0.017807
19901,0.017724
20001,0.017653
20101,0.017607
20201,0.017526
20301,0.017451
20401,0.017395
20501,0.017298
20601,0.017214
20701,0.017102
20801,0.017037
20901,0.016967
21001,0.016921
21101,0.016852
21201,0.016778
21301,0.016733
21401,0.016683
21501,0.016611
21601,0.016556
21701,0.01648
21801,0.016438
21901,0.016373
22001,0.016294
22101,0.016247
22201,0.01619
22301,0.016107
22401,0.01604
22501,0.01599
22601,0.01593
22701,0.015865
22801,0.015859
22901,0.015821
23001,0.015747
23101,0.015726
23201,0.015668
23301,0.015616
23401,0.01558
23501,0.015557
23601,0.015512
23701,0.015446
23801,0.015432
23901,0.015403
24001,0.015358
24101,0.0153
24201,0.015231
24301,0.015164
24401,0.015136
24501,0.015074
24601,0.015028
24701,0.014996
24801,0.01495
24901,0.014924
25001,0.014893
25101,0.014838
25201,0.01476
25301,0.014697
25401,0.014639
25501,0.014591
25601,0.014525
25701,0.014497
25801,0.014454
25901,0.014398
26001,0.014375
26101,0.014339
26201,0.014289
26301,0.014243
26401,0.014199
26501,0.01414
26601,0.014128
26701,0.014106
26801,0.014081
26901,0.014055
27001,0.014003
27101,0.013965
27201,0.013909
27301,0.013849
27401,0.013829
27501,0.013788
27601,0.013738
27701,0.013714
27801,0.013695
27901,0.013642
28001,0.013601
28101,0.013587
28201,0.013552
28301,0.0135
28401,0.013482
28501,0.013451
28601,0.013413
28701,0.013383
28801,0.013365
28901,0.013373
29001,0.013323
29101,0.013277
29201,0.01324
29301,0.013207
29401,0.013191
29501,0.013187
29601,0.013154
29701,0.013122
29801,0.01309
29901,0.01305
30001,0.013027
30101,0.013003
30201,0.01298
30301,0.012981
30401,0.012946
30501,0.012923
30601,0.012909
30701,0.012882
30801,0.012856
30901,0.012826
31001,0.012796
31101,0.01279
31201,0.012772
31301,0.012739
31401,0.012698
31501,0.012688
31601,0.01266
31701,0.01265
31801,0.012633
31901,0.01262
32001,0.012576
32101,0.012545
32201,0.012539
32301,0.012523
32401,0.012495
32501,0.012453
32601,0.01243
32701,0.012436
32801,0.012398
32901,0.012378
33001,0.01237
33101,0.012336
33201,0.012313
33301,0.012284
33401,0.012247
33501,0.012221
33601,0.012188
33701,0.012177
33801,0.012144
33901,0.012102
34001,0.012084
34101,0.01208
34201,0.012052
34301,0.012034
34401,0.012002
34501,0.011985
34601,0.011968
34701,0.011954
34801,0.011944
34901,0.011913
35001,0.011882
35101,0.011866
35201,0.011846
35301,0.011805
35401,0.011789
35501,0.011779
35601,0.011746
35701,0.011737
35801,0.011704
35901,0.011665
36001,0.011656
36101,0.011653
36201,0.011614
36301,0.011602
36401,0.011577
36501,0.011568
36601,0.01154
36701,0.011505
36801,0.011484
36901,0.011488
37001,0.011448
37101,0.01141
37201,0.011405
37301,0.011407
37401,0.011377
37501,0.011365
37601,0.011342
37701,0.011324
37801,0.011282
37901,0.011261
38001,0.011219
38101,0.011196
38201,0.01116
38301,0.011131
38401,0.011121
38501,0.011089
38601,0.011057
38701,0.011022
38801,0.010997
38901,0.010975
39001,0.010959
39101,0.010943
39201,0.010912
39301,0.010891
39401,0.010875
39501,0.010833
39601,0.010826
39701,0.010787
39801,0.010751
39901,0.010712
40001,0.010709
40101,0.0107
40201,0.01068
40301,0.010674
40401,0.010654
40501,0.010633
40601,0.010616
40701,0.01059
40801,0.010573
40901,0.01057
41001,0.010559
41101,0.010557
41201,0.010537
41301,0.010532
41401,0.010521
41501,0.010501
41601,0.010485
41701,0.010468
41801,0.010455
41901,0.010438
42001,0.010422
42101,0.010406
42201,0.01039
42301,0.010368
42401,0.010344
42501,0.010319
42601,0.010298
42701,0.010293
42801,0.010292
42901,0.010282
43001,0.010252
43101,0.010237
43201,0.010238
43301,0.010217
43401,0.010196
43501,0.010184
43601,0.010155
43701,0.01014
43801,0.010112
43901,0.010108
44001,0.010096
44101,0.010073
44201,0.01008
44301,0.010043
44401,0.010021
44501,0.010012
44601,0.01
44701,0.0099778
44801,0.0099582
44901,0.0099493
45001,0.0099352
45101,0.0099132
45201,0.009886
45301,0.0098535
45401,0.0098318
45501,0.0098023
45601,0.0097914
45701,0.0097699
45801,0.0097591
45901,0.0097274
46001,0.0097219
46101,0.0097034
46201,0.0096928
46301,0.0096796
46401,0.0096768
46501,0.0096767
46601,0.0096508
46701,0.0096378
46801,0.0096121
46901,0.0096018
47001,0.0095967
47101,0.0095789
47201,0.0095688
47301,0.0095511
47401,0.0095335
47501,0.0095311
47601,0.0095186
47701,0.0095112
47801,0.0095014
47901,0.0094665
48001,0.0094568
48101,0.0094471
48201,0.0094325
48301,0.0094279
48401,0.0094282
48501,0.0094137
48601,0.0094042
48701,0.0093849
48801,0.0093731
48901,0.0093613
49001,0.0093471
49101,0.0093231
49201,0.0093091
49301,0.0093048
49401,0.009303
49501,0.0092914
49601,0.0092727
49701,0.009254
49801,0.0092355
49901,0.0092362
50001,0.0092105
50101,0.0092017
50201,0.0091882
50301,0.0091794
50401,0.0091589
50501,0.0091455
50601,0.0091345
50701,0.0091212
50801,0.0091127
50901,0.009116
51001,0.0090958
51101,0.0090851
51201,0.0090767
51301,0.009066
51401,0.0090647
51501,0.0090541
51601,0.0090412
51701,0.00904
51801,0.0090272
51901,0.0090259
52001,0.0090224
52101,0.0090097
52201,0.0089833
52301,0.0089753
52401,0.008981
52501,0.0089731
52601,0.0089765
52701,0.0089686
52801,0.0089539
52901,0.008937
53001,0.0089292
53101,0.0089214
53201,0.0089204
53301,0.0088947
53401,0.008878
53501,0.0088749
53601,0.0088561
53701,0.0088374
53801,0.0088432
53901,0.008838
54001,0.0088327
54101,0.0088253
54201,0.0088112
54301,0.0087994
54401,0.0087942
54501,0.0087803
54601,0.0087752
54701,0.0087658
54801,0.0087585
54901,0.0087491
55001,0.0087354
55101,0.008737
55201,0.0087233
55301,0.008714
55401,0.0087091
55501,0.0086956
55601,0.0086886
55701,0.0086859
55801,0.0086876
55901,0.0086849
56001,0.0086758
56101,0.0086668
56201,0.0086407
56301,0.0086232
56401,0.0086313
56501,0.0086288
56601,0.0086263
56701,0.0086089
56801,0.0086001
56901,0.0085956
57001,0.0086036
57101,0.0086012
57201,0.0085756
57301,0.0085816
57401,0.0085709
57501,0.0085706
57601,0.0085661
57701,0.0085616
57801,0.0085551
57901,0.0085528
58001,0.0085484
58101,0.0085399
58201,0.0085335
58301,0.0085332
58401,0.0085207
58501,0.0085102
58601,0.008508
58701,0.0084996
58801,0.0084831
58901,0.0084728
59001,0.0084686
59101,0.0084664
59201,0.0084724
59301,0.0084602
59401,0.008456
59501,0.0084579
59601,0.0084458
59701,0.0084276
59801,0.0084295
59901,0.0084295
60001,0.0084275
60101,0.0084214
60201,0.0084134
60301,0.0083975
60401,0.0083915
60501,0.0083816
60601,0.0083559
60701,0.0083441
60801,0.0083363
60901,0.0083305
61001,0.0083286
61101,0.0083347
61201,0.008325
61301,0.0083153
61401,0.0083115
61501,0.0083058
61601,0.0083021
61701,0.0082828
61801,0.0082771
61901,0.0082676
62001,0.0082659
62101,0.0082526
62201,0.0082548
62301,0.0082512
62401,0.0082399
62501,0.0082286
62601,0.0082193
62701,0.0082081
62801,0.0082046
62901,0.0082011
63001,0.0081804
63101,0.0081675
63201,0.0081716
63301,0.0081587
63401,0.0081421
63501,0.0081311
63601,0.0081259
63701,0.0081188
63801,0.0081098
63901,0.0081065
64001,0.0081051
64101,0.0080943
64201,0.0080892
64301,0.0080878
64401,0.008079
64501,0.0080814
64601,0.0080781
64701,0.0080731
64801,0.0080717
64901,0.008063
65001,0.0080672
65101,0.0080695
65201,0.0080664
65301,0.0080761
65401,0.0080729
65501,0.0080679
65601,0.0080611
65701,0.0080452
65801,0.0080475
65901,0.0080444
66001,0.0080377
66101,0.0080273
66201,0.0080315
66301,0.0080212
66401,0.0080055
66501,0.0079953
66601,0.0079977
66701,0.0079929
66801,0.0079863
66901,0.007978
67001,0.0079661
67101,0.0079649
67201,0.0079531
67301,0.0079431
67401,0.007942
67501,0.0079302
67601,0.0079309
67701,0.0079227
67801,0.0079181
67901,0.0079188
68001,0.0079089
68101,0.0079044
68201,0.0078928
68301,0.0078847
68401,0.0078785
68501,0.0078792
68601,0.007866
68701,0.0078563
68801,0.0078519
68901,0.0078457
69001,0.0078482
69101,0.0078351
69201,0.0078221
69301,0.0078212
69401,0.0078203
69501,0.007809
69601,0.0077926
69701,0.0077849
69801,0.0077875
69901,0.0077849
70001,0.0077824
70101,0.0077799
70201,0.0077773
70301,0.0077714
70401,0.0077706
70501,0.0077698
70601,0.0077604
70701,0.0077597
70801,0.0077555
70901,0.007753
71001,0.0077505
71101,0.0077396
71201,0.0077422
71301,0.0077331
71401,0.0077306
71501,0.0077316
71601,0.0077375
71701,0.0077318
71801,0.0077243
71901,0.0077153
72001,0.0077179
72101,0.0077088
72201,0.0076948
72301,0.0076875
72401,0.0076736
72501,0.0076564
72601,0.0076475
72701,0.0076485
72801,0.007643
72901,0.0076391
73001,0.0076286
73101,0.0076264
73201,0.0076225
73301,0.0076187
73401,0.0076083
73501,0.0076192
73601,0.0076055
73701,0.0075952
73801,0.0075833
73901,0.0075812
74001,0.0075677
74101,0.0075737
74201,0.0075683
74301,0.0075678
74401,0.0075625
74501,0.0075588
74601,0.0075567
74701,0.0075546
74801,0.0075461
74901,0.0075408
75001,0.0075324
75101,0.0075271
75201,0.0075331
75301,0.0075326
75401,0.0075306
75501,0.0075318
75601,0.0075154
75701,0.0075024
75801,0.0075067
75901,0.0075016
76001,0.007498
76101,0.0074929
76201,0.0074846
76301,0.0074905
76401,0.0074854
76501,0.0074866
76601,0.0074816
76701,0.0074749
76801,0.0074683
76901,0.0074664
77001,0.0074645
77101,0.0074611
77201,0.0074592
77301,0.0074495
77401,0.0074476
77501,0.0074411
77601,0.0074455
77701,0.0074374
77801,0.007434
77901,0.0074276
78001,0.0074196
78101,0.0074147
78201,0.0074068
78301,0.0073988
78401,0.007394
78501,0.007383
78601,0.0073752
78701,0.0073826
78801,0.0073793
78901,0.0073851
79001,0.0073773
79101,0.0073816
79201,0.0073754
79301,0.0073766
79401,0.0073704
79501,0.0073626
79601,0.0073564
79701,0.0073502
79801,0.0073515
79901,0.0073483
80001,0.0073436
80101,0.0073494
80201,0.0073477
80301,0.0073475
80401,0.0073384
80501,0.0073382
80601,0.0073202
80701,0.0073186
80801,0.0073184
80901,0.0073168
81001,0.0073122
81101,0.0073076
81201,0.0072971
81301,0.0072926
81401,0.0072925
81501,0.0072938
81601,0.0072878
81701,0.0072804
81801,0.0072847
81901,0.0072802
82001,0.0072786
82101,0.00728
82201,0.0072755
82301,0.0072652
82401,0.0072608
82501,0.007252
82601,0.0072388
82701,0.0072388
82801,0.0072344
82901,0.00723
83001,0.0072199
83101,0.0072184
83201,0.0072184
83301,0.0072169
83401,0.007214
83501,0.0072126
83601,0.0072054
83701,0.0072011
83801,0.0071939
83901,0.0071867
84001,0.0071896
84101,0.0071782
84201,0.0071782
84301,0.0071768
84401,0.0071698
84501,0.0071726
84601,0.0071698
84701,0.0071755
84801,0.0071699
84901,0.0071671
85001,0.0071629
85101,0.0071531
85201,0.0071475
85301,0.007149
85401,0.0071392
85501,0.0071421
85601,0.0071365
85701,0.0071324
85801,0.0071269
85901,0.0071298
86001,0.0071354
86101,0.0071383
86201,0.007137
86301,0.0071343
86401,0.0071316
86501,0.0071261
86601,0.007129
86701,0.0071304
86801,0.0071264
86901,0.0071209
87001,0.0071155
87101,0.0071156
87201,0.0071074
87301,0.0071007
87401,0.0070898
87501,0.0070831
87601,0.0070859
87701,0.0070792
87801,0.0070821
87901,0.007074
88001,0.0070674
88101,0.0070702
88201,0.0070568
88301,0.0070515
88401,0.0070571
88501,0.0070491
88601,0.007052
88701,0.0070481
88801,0.0070429
88901,0.0070336
89001,0.0070203
89101,0.0070178
89201,0.0070194
89301,0.0070223
89401,0.0070184
89501,0.0070093
89601,0.0070108
89701,0.007003
89801,0.0070005
89901,0.0069968
90001,0.006989
90101,0.0069879
90201,0.0069921
90301,0.006987
90401,0.006982
90501,0.0069689
90601,0.0069639
90701,0.0069668
90801,0.0069657
90901,0.006962
91001,0.0069583
91101,0.0069533
91201,0.0069523
91301,0.0069526
91401,0.0069436
91501,0.0069439
91601,0.0069429
91701,0.0069419
91801,0.0069474
91901,0.006949
92001,0.0069466
92101,0.0069404
92201,0.0069394
92301,0.0069435
92401,0.0069412
92501,0.0069402
92601,0.0069392
92701,0.0069382
92801,0.0069333
92901,0.0069271
93001,0.0069222
93101,0.0069187
93201,0.0069151
93301,0.0069193
93401,0.0069132
93501,0.006907
93601,0.0069009
93701,0.0069038
93801,0.0068977
93901,0.0068981
94001,0.0068997
94101,0.0068923
94201,0.0068837
94301,0.0068815
94401,0.0068793
94501,0.0068746
94601,0.0068711
94701,0.0068626
94801,0.0068617
94901,0.0068621
95001,0.0068649
95101,0.0068691
95201,0.0068669
95301,0.0068672
95401,0.0068638
95501,0.0068654
95601,0.006862
95701,0.0068561
95801,0.0068452
95901,0.0068493
96001,0.0068509
96101,0.0068525
96201,0.0068479
96301,0.0068458
96401,0.0068424
96501,0.0068415
96601,0.0068407
96701,0.0068373
96801,0.0068315
96901,0.0068282
97001,0.0068199
97101,0.0068166
97201,0.0068157
97301,0.0068087
97401,0.0068128
97501,0.0068071
97601,0.0068001
97701,0.0068005
97801,0.0067997
97901,0.006794
98001,0.0067956
98101,0.0067936
98201,0.0067928
98301,0.0067907
98401,0.0067875
98501,0.0067867
98601,0.006781
98701,0.0067717
98801,0.0067722
98901,0.0067702
99001,0.0067694
99101,0.0067759
99201,0.0067739
99301,0.0067658
99401,0.0067675
99501,0.0067571
99601,0.0067539
99701,0.0067531
99801,0.006744
99901,0.0067456


==> figures/data/dataGapPGCoarse2.dat <==
1,0.7
101,0.63762
201,0.51037
301,0.41053
401,0.36098
501,0.31571
601,0.28535
701,0.26067
801,0.2439
901,0.22758
1001,0.2149
1101,0.20451
1201,0.19489
1301,0.18628
1401,0.17808
1501,0.17151
1601,0.16507
1701,0.15976
1801,0.15425
1901,0.1496
2001,0.14537
2101,0.14124
2201,0.13729
2301,0.13376
2401,0.13034
2501,0.12691
2601,0.12339
2701,0.12059
2801,0.11785
2901,0.1153
3001,0.11274
3101,0.1101
3201,0.10748
3301,0.10499
3401,0.10265
3501,0.10025
3601,0.097802
3701,0.096035
3801,0.093801
3901,0.091835
4001,0.089896
4101,0.087982
4201,0.086116
4301,0.084282
4401,0.08253
4501,0.08079
4601,0.079295
4701,0.077838
4801,0.076354
4901,0.074918
5001,0.073444
5101,0.072193
5201,0.071024
5301,0.069865
5401,0.068816
5501,0.067652
5601,0.066659
5701,0.065616
5801,0.06465
5901,0.06386
6001,0.062955
6101,0.061983
6201,0.06108
6301,0.060225
6401,0.059434
6501,0.058603
6601,0.057788
6701,0.057167
6801,0.056459
6901,0.05578
7001,0.05512
7101,0.054462
7201,0.053689
7301,0.053135
7401,0.052465
7501,0.051798
7601,0.051195
7701,0.050562
7801,0.050098
7901,0.049563
8001,0.049048
8101,0.048487
8201,0.047925
8301,0.047377
8401,0.046984
8501,0.046587
8601,0.046101
8701,0.045764
8801,0.045333
8901,0.044817
9001,0.044452
9101,0.044069
9201,0.043584
9301,0.04318
9401,0.042848
9501,0.042372
9601,0.042031
9701,0.041684
9801,0.041344
9901,0.04103
10001,0.040703
10101,0.040348
10201,0.040052
10301,0.039769
10401,0.039444
10501,0.039103
10601,0.038768
10701,0.03845
10801,0.038172
10901,0.037921
11001,0.037685
11101,0.037421
11201,0.037066
11301,0.036844
11401,0.036605
11501,0.03637
11601,0.036109
11701,0.035933
11801,0.035649
11901,0.03545
12001,0.03525
12101,0.035068
12201,0.034849
12301,0.034507
12401,0.034331
12501,0.034119
12601,0.033895
12701,0.033695
12801,0.033506
12901,0.033321
13001,0.033139
13101,0.032913
13201,0.032737
13301,0.032536
13401,0.032373
13501,0.032196
13601,0.032012
13701,0.031888
13801,0.031726
13901,0.031584
14001,0.031419
14101,0.031307
14201,0.031137
14301,0.030978
14401,0.030796
14501,0.030638
14601,0.030485
14701,0.030327
14801,0.030183
14901,0.030069
15001,0.029948
15101,0.02979
15201,0.029641
15301,0.029487
15401,0.029264
15501,0.029068
15601,0.028943
15701,0.028797
15801,0.028649
15901,0.028521
16001,0.02841
16101,0.028297
16201,0.028204
16301,0.028075
16401,0.027955
16501,0.027822
16601,0.027684
16701,0.027572
16801,0.027447
16901,0.02732
17001,0.027209
17101,0.027141
17201,0.027053
17301,0.026945
17401,0.026825
17501,0.026747
17601,0.026629
17701,0.026533
17801,0.026387
17901,0.02632
18001,0.026221
18101,0.026122
18201,0.026021
18301,0.025938
18401,0.025814
18501,0.025726
18601,0.025649
18701,0.025544
18801,0.025446
18901,0.025337
19001,0.02527
19101,0.025223
19201,0.025201
19301,0.025113
19401,0.025009
19501,0.024905
19601,0.024864
19701,0.02478
19801,0.02471
19901,0.024664
20001,0.024547
20101,0.024448
20201,0.02439
20301,0.02427
20401,0.024168
20501,0.024053
20601,0.024018
20701,0.023937
20801,0.0239
20901,0.023843
21001,0.023738
21101,0.023671
21201,0.023604
21301,0.023527
21401,0.023445
21501,0.023384
21601,0.023331
21701,0.023301
21801,0.023222
21901,0.023143
22001,0.023068
22101,0.022961
22201,0.022865
22301,0.022833
22401,0.02276
22501,0.022681
22601,0.022652
22701,0.022563
22801,0.022495
22901,0.022452
23001,0.022386
23101,0.02231
23201,0.02226
23301,0.022247
23401,0.022206
23501,0.022183
23601,0.022129
23701,0.022079
23801,0.022052
23901,0.021992
24001,0.021943
24101,0.021882
24201,0.021839
24301,0.021771
24401,0.021768
24501,0.021738
24601,0.021705
24701,0.021656
24801,0.021617
24901,0.021545
25001,0.021481
25101,0.021376
25201,0.021315
25301,0.02125
25401,0.021194
25501,0.021172
25601,0.021094
25701,0.021075
25801,0.021017
25901,0.02097
26001,0.020934
26101,0.020904
26201,0.020861
26301,0.020843
26401,0.020814
26501,0.020804
26601,0.020773
26701,0.020731
26801,0.020703
26901,0.020653
27001,0.020601
27101,0.020578
27201,0.020522
27301,0.02046
27401,0.020425
27501,0.020361
27601,0.020346
27701,0.02029
27801,0.020239
27901,0.020222
28001,0.020214
28101,0.020176
28201,0.020135
28301,0.020095
28401,0.020075
28501,0.020034
28601,0.020023
28701,0.019982
28801,0.019926
28901,0.019896
29001,0.019854
29101,0.019811
29201,0.019815
29301,0.019784
29401,0.01976
29501,0.019735
29601,0.019726
29701,0.019689
29801,0.019656
29901,0.019652
30001,0.019621
30101,0.019571
30201,0.019558
30301,0.019533
30401,0.019506
30501,0.019496
30601,0.019465
30701,0.019421
30801,0.019442
30901,0.019414
31001,0.019382
31101,0.019361
31201,0.019351
31301,0.019329
31401,0.0193
31501,0.019282
31601,0.019278
31701,0.019229
31801,0.019225
31901,0.01921
32001,0.019195
32101,0.019165
32201,0.019122
32301,0.019087
32401,0.019088
32501,0.019045
32601,0.019024
32701,0.018989
32801,0.018963
32901,0.018943
33001,0.01893
33101,0.018885
33201,0.018854
33301,0.018826
33401,0.018832
33501,0.01883
33601,0.018815
33701,0.018832
33801,0.018808
33901,0.018797
34001,0.018772
34101,0.018743
34201,0.018708
34301,0.018674
34401,0.018646
34501,0.018613
34601,0.018611
34701,0.018581
34801,0.018554
34901,0.018533
35001,0.018494
35101,0.018469
35201,0.018471
35301,0.018432
35401,0.018417
35501,0.018399
35601,0.018361
35701,0.018343
35801,0.018304
35901,0.01829
36001,0.018292
36101,0.018295
36201,0.018272
36301,0.018248
36401,0.018235
36501,0.018211
36601,0.018187
36701,0.018151
36801,0.018133
36901,0.018109
37001,0.018104
37101,0.018089
37201,0.018068
37301,0.018068
37401,0.018042
37501,0.018028
37601,0.018028
37701,0.017994
37801,0.017993
37901,0.017959
38001,0.017945
38101,0.017912
38201,0.017878
38301,0.017852
38401,0.017825
38501,0.017798
38601,0.017778
38701,0.017765
38801,0.017761
38901,0.017744
39001,0.017708
39101,0.01768
39201,0.017656
39301,0.01761
39401,0.017598
39501,0.017572
39601,0.017549
39701,0.017524
39801,0.017507
39901,0.017485
40001,0.017475
40101,0.017445
40201,0.017441
40301,0.017436
40401,0.017417
40501,0.017403
40601,0.017393
40701,0.017368
40801,0.017349
40901,0.017346
41001,0.01733
41101,0.017322
41201,0.017297
41301,0.017273
41401,0.017254
41501,0.017254
41601,0.017226
41701,0.017195
41801,0.017175
41901,0.017174
42001,0.017162
42101,0.017133
42201,0.017117
42301,0.017101
42401,0.017117
42501,0.017103
42601,0.017082
42701,0.017062
42801,0.017061
42901,0.017045
43001,0.017018
43101,0.016997
43201,0.016973
43301,0.01695
43401,0.016936
43501,0.016936
43601,0.016927
43701,0.016894
43801,0.016905
43901,0.016885
44001,0.016859
44101,0.016836
44201,0.016802
44301,0.016809
44401,0.01678
44501,0.016776
44601,0.01676
44701,0.016729
44801,0.016699
44901,0.016671
45001,0.016654
45101,0.016617
45201,0.016615
45301,0.016606
45401,0.016578
45501,0.01656
45601,0.016556
45701,0.016538
45801,0.016531
45901,0.016506
46001,0.016512
46101,0.016489
46201,0.016464
46301,0.016461
46401,0.016455
46501,0.016449
46601,0.016412
46701,0.016403
46801,0.01637
46901,0.016351
47001,0.016355
47101,0.016338
47201,0.016334
47301,0.016311
47401,0.016295
47501,0.016285
47601,0.016281
47701,0.016248
47801,0.016239
47901,0.01624
48001,0.016235
48101,0.016225
48201,0.016217
48301,0.016192
48401,0.016179
48501,0.016152
48601,0.016132
48701,0.01613
48801,0.016116
48901,0.016141
49001,0.016126
49101,0.016119
49201,0.016093
49301,0.016076
49401,0.016061
49501,0.016039
49601,0.016023
49701,0.016008
49801,0.015993
49901,0.015976
50001,0.015951
50101,0.015939
50201,0.015931
50301,0.015916
50401,0.015909
50501,0.015901
50601,0.015886
50701,0.01587
50801,0.015848
50901,0.015851
51001,0.01585
51101,0.015833
51201,0.015817
51301,0.015812
51401,0.015801
51501,0.015802
51601,0.015785
51701,0.015767
51801,0.015751
51901,0.015747
52001,0.015737
52101,0.015733
52201,0.015719
52301,0.015692
52401,0.015693
52501,0.01568
52601,0.015681
52701,0.015661
52801,0.015654
52901,0.015643
53001,0.015635
53101,0.015625
53201,0.0156
53301,0.015598
53401,0.015582
53501,0.015584
53601,0.015579
53701,0.015568
53801,0.015556
53901,0.01554
54001,0.015544
54101,0.015533
54201,0.015535
54301,0.015522
54401,0.015499
54501,0.015518
54601,0.015503
54701,0.015507
54801,0.015503
54901,0.015485
55001,0.015486
55101,0.015471
55201,0.015474
55301,0.015468
55401,0.015455
55501,0.015445
55601,0.015429
55701,0.015416
55801,0.01541
55901,0.015403
56001,0.015389
56101,0.015373
56201,0.015358
56301,0.015353
56401,0.015352
56501,0.015336
56601,0.015317
56701,0.015318
56801,0.015321
56901,0.015324
57001,0.015319
57101,0.015311
57201,0.015314
57301,0.015309
57401,0.015296
57501,0.015291
57601,0.015287
57701,0.015277
57801,0.015262
57901,0.015255
58001,0.015241
58101,0.015233
58201,0.015224
58301,0.01522
58401,0.015212
58501,0.015214
58601,0.015207
58701,0.015203
58801,0.01519
58901,0.015178
59001,0.015159
59101,0.015157
59201,0.015158
59301,0.015157
59401,0.015139
59501,0.015126
59601,0.015107
59701,0.015097
59801,0.015085
59901,0.015059
60001,0.015041
60101,0.015026
60201,0.015015
60301,0.015017
60401,0.015016
60501,0.015004
60601,0.014992
60701,0.014985
60801,0.014979
60901,0.01497
61001,0.014955
61101,0.014948
61201,0.014932
61301,0.014928
61401,0.014914
61501,0.014905
61601,0.014893
61701,0.0149
61801,0.014893
61901,0.014882
62001,0.014879
62101,0.01487
62201,0.014863
62301,0.014844
62401,0.014833
62501,0.014836
62601,0.014816
62701,0.014811
62801,0.014792
62901,0.01479
63001,0.014779
63101,0.014786
63201,0.014795
63301,0.014799
63401,0.014796
63501,0.014797
63601,0.01479
63701,0.014788
63801,0.014801
63901,0.014796
64001,0.014799
64101,0.014789
64201,0.014772
64301,0.014772
64401,0.014767
64501,0.014761
64601,0.014761
64701,0.014747
64801,0.014734
64901,0.014722
65001,0.014712
65101,0.01471
65201,0.014701
65301,0.014684
65401,0.014674
65501,0.014663
65601,0.014648
65701,0.014632
65801,0.014624
65901,0.014625
66001,0.014619
66101,0.014608
66201,0.014601
66301,0.014591
66401,0.01459
66501,0.014583
66601,0.014579
66701,0.014578
66801,0.014573
66901,0.014572
67001,0.014555
67101,0.014541
67201,0.014544
67301,0.014534
67401,0.014533
67501,0.01452
67601,0.014526
67701,0.014533
67801,0.01453
67901,0.014515
68001,0.014519
68101,0.014519
68201,0.014518
68301,0.014519
68401,0.014507
68501,0.014505
68601,0.014492
68701,0.014475
68801,0.014451
68901,0.014446
69001,0.014438
69101,0.014447
69201,0.014449
69301,0.014444
69401,0.014437
69501,0.014434
69601,0.014438
69701,0.014439
69801,0.014421
69901,0.014422
70001,0.014416
70101,0.01441
70201,0.014408
70301,0.014399
70401,0.014402
70501,0.014393
70601,0.014399
70701,0.014402
70801,0.014405
70901,0.014402
71001,0.014396
71101,0.014387
71201,0.014383
71301,0.014374
71401,0.014383
71501,0.014372
71601,0.014365
71701,0.014363
71801,0.014352
71901,0.014345
72001,0.014333
72101,0.014336
72201,0.014328
72301,0.014316
72401,0.014308
72501,0.014307
72601,0.014306
72701,0.014295
72801,0.014285
72901,0.014271
73001,0.014259
73101,0.014257
73201,0.014251
73301,0.014251
73401,0.01425
73501,0.01424
73601,0.014241
73701,0.014237
73801,0.014234
73901,0.014233
74001,0.014219
74101,0.014217
74201,0.014213
74301,0.014195
74401,0.014194
74501,0.014193
74601,0.014202
74701,0.014199
74801,0.014185
74901,0.014171
75001,0.014182
75101,0.014173
75201,0.014158
75301,0.01415
75401,0.014146
75501,0.014144
75601,0.014133
75701,0.014128
75801,0.014126
75901,0.014114
76001,0.01411
76101,0.014099
76201,0.014094
76301,0.014095
76401,0.014092
76501,0.014082
76601,0.014077
76701,0.014064
76801,0.014061
76901,0.014053
77001,0.014054
77101,0.014044
77201,0.014032
77301,0.014024
77401,0.014024
77501,0.014017
77601,0.014005
77701,0.013997
77801,0.013989
77901,0.013991
78001,0.013982
78101,0.013983
78201,0.013964
78301,0.01397
78401,0.013965
78501,0.013965
78601,0.013963
78701,0.013957
78801,0.013966
78901,0.013955
79001,0.013953
79101,0.013957
79201,0.013947
79301,0.013949
79401,0.013942
79501,0.013935
79601,0.013925
79701,0.013919
79801,0.013897
79901,0.013887
80001,0.013885
80101,0.013883
80201,0.013877
80301,0.013877
80401,0.01387
80501,0.013862
80601,0.013875
80701,0.013866
80801,0.013859
80901,0.013854
81001,0.013848
81101,0.013841
81201,0.013839
81301,0.013831
81401,0.013823
81501,0.013825
81601,0.013821
81701,0.013805
81801,0.013797
81901,0.013798
82001,0.013802
82101,0.0138
82201,0.013797
82301,0.013782
82401,0.013778
82501,0.013769
82601,0.013763
82701,0.013757
82801,0.013754
82901,0.013748
83001,0.013752
83101,0.01375
83201,0.013748
83301,0.013744
83401,0.013739
83501,0.013744
83601,0.013731
83701,0.01374
83801,0.013731
83901,0.013729
84001,0.013717
84101,0.013721
84201,0.013723
84301,0.013721
84401,0.013724
84501,0.013726
84601,0.013725
84701,0.013726
84801,0.013722
84901,0.013718
85001,0.013715
85101,0.013711
85201,0.013714
85301,0.01371
85401,0.0137
85501,0.013696
85601,0.013704
85701,0.013697
85801,0.01369
85901,0.013685
86001,0.013687
86101,0.013673
86201,0.013674
86301,0.013668
86401,0.013655
86501,0.013646
86601,0.01364
86701,0.013635
86801,0.013631
86901,0.013635
87001,0.013626
87101,0.01362
87201,0.013619
87301,0.013617
87401,0.013613
87501,0.013612
87601,0.013626
87701,0.013626
87801,0.013625
87901,0.01362
88001,0.013614
88101,0.013613
88201,0.013611
88301,0.013617
88401,0.013614
88501,0.013607
88601,0.013605
88701,0.013599
88801,0.013597
88901,0.01359
89001,0.013585
89101,0.01358
89201,0.013572
89301,0.013577
89401,0.013575
89501,0.013572
89601,0.013568
89701,0.013559
89801,0.013564
89901,0.013558
90001,0.013553
90101,0.01354
90201,0.013535
90301,0.013524
90401,0.013523
90501,0.01352
90601,0.013508
90701,0.013508
90801,0.013504
90901,0.013504
91001,0.013504
91101,0.013494
91201,0.01349
91301,0.01348
91401,0.013481
91501,0.013482
91601,0.013477
91701,0.013479
91801,0.013472
91901,0.013465
92001,0.013452
92101,0.013448
92201,0.01344
92301,0.013431
92401,0.013428
92501,0.013423
92601,0.013426
92701,0.013418
92801,0.013414
92901,0.013411
93001,0.013405
93101,0.013398
93201,0.01339
93301,0.013389
93401,0.013387
93501,0.013385
93601,0.013381
93701,0.013369
93801,0.01336
93901,0.013361
94001,0.013367
94101,0.013367
94201,0.01337
94301,0.013374
94401,0.013375
94501,0.013372
94601,0.013371
94701,0.013369
94801,0.013357
94901,0.013354
95001,0.013361
95101,0.013368
95201,0.013363
95301,0.013357
95401,0.013349
95501,0.01334
95601,0.013343
95701,0.013339
95801,0.013332
95901,0.013326
96001,0.013325
96101,0.013324
96201,0.013315
96301,0.013321
96401,0.013314
96501,0.013317
96601,0.013304
96701,0.013301
96801,0.013303
96901,0.013298
97001,0.013296
97101,0.013293
97201,0.013288
97301,0.013286
97401,0.013273
97501,0.013272
97601,0.013272
97701,0.013268
97801,0.013257
97901,0.013261
98001,0.013255
98101,0.013254
98201,0.013253
98301,0.013262
98401,0.013258
98501,0.013258
98601,0.013256
98701,0.013253
98801,0.013245
98901,0.013232
99001,0.013234
99101,0.013235
99201,0.013232
99301,0.013233
99401,0.013226
99501,0.01323
99601,0.013239
99701,0.013233
99801,0.013236
99901,0.013227


==> figures/data/dataGapPGCoarse3.dat <==
1,0.7
101,0.6707
201,0.54172
301,0.44625
401,0.38408
501,0.34141
601,0.30941
701,0.28412
801,0.2635
901,0.24744
1001,0.23406
1101,0.22226
1201,0.21158
1301,0.20194
1401,0.19401
1501,0.18674
1601,0.18057
1701,0.17427
1801,0.16897
1901,0.16386
2001,0.15939
2101,0.15498
2201,0.15074
2301,0.14695
2401,0.14312
2501,0.13942
2601,0.13626
2701,0.13315
2801,0.13029
2901,0.12747
3001,0.12484
3101,0.12228
3201,0.11956
3301,0.11683
3401,0.11432
3501,0.11194
3601,0.1097
3701,0.10733
3801,0.10523
3901,0.10295
4001,0.10091
4101,0.098936
4201,0.096881
4301,0.095061
4401,0.093119
4501,0.091437
4601,0.089815
4701,0.088172
4801,0.086611
4901,0.085125
5001,0.083747
5101,0.082481
5201,0.081172
5301,0.080128
5401,0.078778
5501,0.07764
5601,0.076543
5701,0.075569
5801,0.074669
5901,0.07375
6001,0.072751
6101,0.071834
6201,0.070898
6301,0.070058
6401,0.069217
6501,0.068392
6601,0.067774
6701,0.067014
6801,0.066205
6901,0.065463
7001,0.064879
7101,0.064185
7201,0.063552
7301,0.062879
7401,0.062224
7501,0.061618
7601,0.060942
7701,0.060431
7801,0.059971
7901,0.05938
8001,0.058885
8101,0.058351
8201,0.057822
8301,0.057378
8401,0.05706
8501,0.056565
8601,0.056151
8701,0.055616
8801,0.055257
8901,0.054758
9001,0.054283
9101,0.053858
9201,0.053461
9301,0.052983
9401,0.052611
9501,0.052209
9601,0.051815
9701,0.051399
9801,0.051058
9901,0.050748
10001,0.050499
10101,0.050082
10201,0.049726
10301,0.049482
10401,0.049174
10501,0.048871
10601,0.048535
10701,0.048233
10801,0.047969
10901,0.047639
11001,0.047326
11101,0.047041
11201,0.046749
11301,0.046516
11401,0.046266
11501,0.046072
11601,0.045835
11701,0.045644
11801,0.045394
11901,0.045164
12001,0.044923
12101,0.04469
12201,0.044486
12301,0.0443
12401,0.044088
12501,0.043841
12601,0.043593
12701,0.043363
12801,0.043193
12901,0.042965
13001,0.04282
13101,0.04263
13201,0.042412
13301,0.042278
13401,0.04207
13501,0.041878
13601,0.041707
13701,0.041534
13801,0.041311
13901,0.041148
14001,0.040944
14101,0.040739
14201,0.040562
14301,0.040408
14401,0.040248
14501,0.040083
14601,0.039898
14701,0.03977
14801,0.039619
14901,0.039466
15001,0.039339
15101,0.039221
15201,0.03903
15301,0.038873
15401,0.038714
15501,0.038553
15601,0.038422
15701,0.03825
15801,0.038133
15901,0.038067
16001,0.037945
16101,0.037832
16201,0.037725
16301,0.03764
16401,0.03751
16501,0.037406
16601,0.037249
16701,0.037134
16801,0.037013
16901,0.03689
17001,0.036772
17101,0.036634
17201,0.036533
17301,0.036422
17401,0.036289
17501,0.036181
17601,0.036064
17701,0.035965
17801,0.03582
17901,0.035741
18001,0.035639
18101,0.035561
18201,0.035465
18301,0.03536
18401,0.035275
18501,0.035182
18601,0.035122
18701,0.035059
18801,0.034987
18901,0.034888
19001,0.034821
19101,0.034711
19201,0.034608
19301,0.034535
19401,0.034474
19501,0.034359
19601,0.03427
19701,0.03419
19801,0.034063
19901,0.034003
20001,0.03392
20101,0.033829
20201,0.033709
20301,0.033644
20401,0.033529
20501,0.033491
20601,0.03341
20701,0.033292
20801,0.033207
20901,0.033126
21001,0.033028
21101,0.032951
21201,0.032866
21301,0.032757
21401,0.032702
21501,0.032609
21601,0.032533
21701,0.032474
21801,0.032399
21901,0.03232
22001,0.032249
22101,0.032171
22201,0.032086
22301,0.032028
22401,0.031973
22501,0.031906
22601,0.031852
22701,0.031778
22801,0.031691
22901,0.031624
23001,0.031565
23101,0.03149
23201,0.031435
23301,0.031369
23401,0.031305
23501,0.031263
23601,0.03122
23701,0.031149
23801,0.031083
23901,0.031039
24001,0.030947
24101,0.030946
24201,0.030904
24301,0.030841
24401,0.030784
24501,0.030705
24601,0.030651
24701,0.030597
24801,0.030534
24901,0.030431
25001,0.030379
25101,0.030291
25201,0.030249
25301,0.03018
25401,0.030148
25501,0.030082
25601,0.030049
25701,0.030004
25801,0.029955
25901,0.029902
26001,0.029845
26101,0.029788
26201,0.029741
26301,0.029698
26401,0.029652
26501,0.02959
26601,0.029533
26701,0.029449
26801,0.029417
26901,0.029357
27001,0.029302
27101,0.029247
27201,0.029203
27301,0.029189
27401,0.029135
27501,0.029072
27601,0.029023
27701,0.028979
27801,0.028942
27901,0.028886
28001,0.028834
28101,0.028789
28201,0.028757
28301,0.028721
28401,0.028673
28501,0.028598
28601,0.028546
28701,0.02848
28801,0.028445
28901,0.028447
29001,0.0284
29101,0.028369
29201,0.028346
29301,0.028302
29401,0.028249
29501,0.02822
29601,0.028187
29701,0.028145
29801,0.028093
29901,0.028063
30001,0.02802
30101,0.027998
30201,0.027977
30301,0.027936
30401,0.027892
30501,0.027857
30601,0.027819
30701,0.027809
30801,0.027781
30901,0.027751
31001,0.027712
31101,0.027685
31201,0.027684
31301,0.027663
31401,0.027634
31501,0.027602
31601,0.027573
31701,0.02755
31801,0.027524
31901,0.027494
32001,0.027465
32101,0.027448
32201,0.027406
32301,0.027388
32401,0.027324
32501,0.027293
32601,0.027261
32701,0.027229
32801,0.027197
32901,0.027177
33001,0.027145
33101,0.027114
33201,0.027086
33301,0.027079
33401,0.027054
33501,0.027025
33601,0.026994
33701,0.026964
33801,0.026918
33901,0.026883
34001,0.02683
34101,0.026799
34201,0.026766
34301,0.026753
34401,0.026735
34501,0.026704
34601,0.026682
34701,0.026637
34801,0.026607
34901,0.026596
35001,0.026566
35101,0.026518
35201,0.026495
35301,0.026454
35401,0.026444
35501,0.026422
35601,0.026393
35701,0.026366
35801,0.026344
35901,0.026331
36001,0.026298
36101,0.026277
36201,0.026264
36301,0.026243
36401,0.026199
36501,0.026181
36601,0.026146
36701,0.026115
36801,0.02609
36901,0.026073
37001,0.026051
37101,0.026025
37201,0.025979
37301,0.025965
37401,0.025943
37501,0.025933
37601,0.025891
37701,0.025865
37801,0.025849
37901,0.025808
38001,0.025775
38101,0.025754
38201,0.025713
38301,0.025687
38401,0.025698
38501,0.025677
38601,0.02564
38701,0.025618
38801,0.02562
38901,0.025585
39001,0.025584
39101,0.025565
39201,0.025535
39301,0.025508
39401,0.025477
39501,0.025452
39601,0.025439
39701,0.025399
39801,0.025385
39901,0.025362
40001,0.025318
40101,0.02529
40201,0.025291
40301,0.02525
40401,0.025228
40501,0.025219
40601,0.025206
40701,0.025178
40801,0.025141
40901,0.025116
41001,0.025084
41101,0.025077
41201,0.025047
41301,0.025044
41401,0.025011
41501,0.024993
41601,0.024973
41701,0.024948
41801,0.024917
41901,0.024903
42001,0.024898
42101,0.024878
42201,0.024874
42301,0.024842
42401,0.024832
42501,0.024805
42601,0.024779
42701,0.024756
42801,0.024732
42901,0.024716
43001,0.024688
43101,0.024675
43201,0.024651
43301,0.024611
43401,0.024622
43501,0.024605
43601,0.024597
43701,0.024589
43801,0.024555
43901,0.024564
44001,0.024553
44101,0.024529
44201,0.024513
44301,0.02449
44401,0.024469
44501,0.024454
44601,0.024426
44701,0.024417
44801,0.024387
44901,0.024365
45001,0.024344
45101,0.024335
45201,0.02432
45301,0.024298
45401,0.024283
45501,0.024278
45601,0.024271
45701,0.024243
45801,0.024216
45901,0.024202
46001,0.024185
46101,0.024169
46201,0.024158
46301,0.024154
46401,0.024132
46501,0.024107
46601,0.024093
46701,0.024081
46801,0.024058
46901,0.024042
47001,0.024031
47101,0.024005
47201,0.024001
47301,0.023977
47401,0.023975
47501,0.023977
47601,0.023972
47701,0.023965
47801,0.023937
47901,0.023923
48001,0.023907
48101,0.023898
48201,0.023882
48301,0.023878
48401,0.023888
48501,0.023856
48601,0.023843
48701,0.023822
48801,0.023811
48901,0.023791
49001,0.023778
49101,0.023751
49201,0.023717
49301,0.023711
49401,0.02369
49501,0.023694
49601,0.023681
49701,0.023665
49801,0.023643
49901,0.023638
50001,0.023611
50101,0.023602
50201,0.023573
50301,0.023541
50401,0.023536
50501,0.023527
50601,0.02351
50701,0.023506
50801,0.023488
50901,0.023474
51001,0.02346
51101,0.023447
51201,0.02343
51301,0.023427
51401,0.02343
51501,0.023433
51601,0.023413
51701,0.023406
51801,0.023378
51901,0.023366
52001,0.023355
52101,0.02334
52201,0.023309
52301,0.023292
52401,0.023295
52501,0.023279
52601,0.023265
52701,0.023248
52801,0.023241
52901,0.023212
53001,0.023203
53101,0.023185
53201,0.023165
53301,0.023145
53401,0.023123
53501,0.023106
53601,0.023085
53701,0.023067
53801,0.023052
53901,0.02305
54001,0.023043
54101,0.023032
54201,0.023019
54301,0.023016
54401,0.022992
54501,0.022989
54601,0.022982
54701,0.022978
54801,0.022962
54901,0.022943
55001,0.022931
55101,0.022914
55201,0.022899
55301,0.022915
55401,0.022905
55501,0.022891
55601,0.022871
55701,0.022862
55801,0.022859
55901,0.022842
56001,0.022828
56101,0.022816
56201,0.022802
56301,0.022797
56401,0.022795
56501,0.022773
56601,0.022765
56701,0.022748
56801,0.022734
56901,0.022731
57001,0.022724
57101,0.022707
57201,0.022694
57301,0.022669
57401,0.022664
57501,0.022655
57601,0.022632
57701,0.022623
57801,0.022605
57901,0.022592
58001,0.022579
58101,0.022573
58201,0.022573
58301,0.022556
58401,0.022535
58501,0.022519
58601,0.022518
58701,0.022503
58801,0.022489
58901,0.022468
59001,0.022453
59101,0.022438
59201,0.022432
59301,0.022418
59401,0.022406
59501,0.022385
59601,0.022362
59701,0.022352
59801,0.022343
59901,0.022332
60001,0.022323
60101,0.022313
60201,0.022306
60301,0.022295
60401,0.022274
60501,0.022268
60601,0.022255
60701,0.022243
60801,0.02223
60901,0.022227
61001,0.022225
61101,0.022223
61201,0.022214
61301,0.022209
61401,0.022193
61501,0.022181
61601,0.022171
61701,0.022151
61801,0.022146
61901,0.022146
62001,0.022139
62101,0.022135
62201,0.022131
62301,0.022131
62401,0.02213
62501,0.02213
62601,0.022128
62701,0.02212
62801,0.022114
62901,0.022109
63001,0.022096
63101,0.022092
63201,0.022094
63301,0.022092
63401,0.022093
63501,0.022084
63601,0.022072
63701,0.022064
63801,0.022052
63901,0.022044
64001,0.022035
64101,0.02202
64201,0.022005
64301,0.021985
64401,0.021977
64501,0.021967
64601,0.02196
64701,0.02195
64801,0.021934
64901,0.021924
65001,0.021912
65101,0.021897
65201,0.021892
65301,0.021877
65401,0.02187
65501,0.021866
65601,0.02186
65701,0.02184
65801,0.021842
65901,0.021824
66001,0.021809
66101,0.021807
66201,0.021808
66301,0.021795
66401,0.021775
66501,0.02177
66601,0.021764
66701,0.021754
66801,0.021751
66901,0.021742
67001,0.021743
67101,0.021737
67201,0.021723
67301,0.021704
67401,0.021702
67501,0.021689
67601,0.021682
67701,0.021681
67801,0.02167
67901,0.021669
68001,0.021669
68101,0.021655
68201,0.021647
68301,0.021635
68401,0.021629
68501,0.021627
68601,0.02162
68701,0.021615
68801,0.021609
68901,0.0216
69001,0.02161
69101,0.021591
69201,0.021592
69301,0.021588
69401,0.021577
69501,0.02158
69601,0.021561
69701,0.021555
69801,0.021548
69901,0.021543
70001,0.021535
70101,0.021528
70201,0.021526
70301,0.021511
70401,0.021504
70501,0.021491
70601,0.021481
70701,0.021479
70801,0.021459
70901,0.021443
71001,0.021439
71101,0.021431
71201,0.021418
71301,0.021406
71401,0.021397
71501,0.021397
71601,0.021377
71701,0.021377
71801,0.021372
71901,0.021364
72001,0.021352
72101,0.021336
72201,0.021332
72301,0.021325
72401,0.021321
72501,0.021316
72601,0.021313
72701,0.021309
72801,0.021301
72901,0.021286
73001,0.021275
73101,0.021274
73201,0.021267
73301,0.021253
73401,0.021254
73501,0.021249
73601,0.021236
73701,0.021232
73801,0.021224
73901,0.021217
74001,0.02122
74101,0.021212
74201,0.021204
74301,0.021207
74401,0.021197
74501,0.021189
74601,0.021176
74701,0.021167
74801,0.021156
74901,0.021156
75001,0.021144
75101,0.021141
75201,0.021132
75301,0.021123
75401,0.021121
75501,0.021118
75601,0.02111
75701,0.021109
75801,0.021112
75901,0.021104
76001,0.021099
76101,0.021093
76201,0.021085
76301,0.021072
76401,0.02106
76501,0.02105
76601,0.021051
76701,0.021044
76801,0.021035
76901,0.021027
77001,0.021016
77101,0.021009
77201,0.021008
77301,0.020992
77401,0.020988
77501,0.020978
77601,0.020969
77701,0.020965
77801,0.020967
77901,0.02096
78001,0.020948
78101,0.020955
78201,0.020949
78301,0.020943
78401,0.020951
78501,0.020944
78601,0.020944
78701,0.020936
78801,0.020931
78901,0.02092
79001,0.020922
79101,0.02091
79201,0.020902
79301,0.020912
79401,0.020908
79501,0.020895
79601,0.020894
79701,0.020893
79801,0.02088
79901,0.020884
80001,0.02088
80101,0.020876
80201,0.020871
80301,0.020873
80401,0.020879
80501,0.020866
80601,0.020859
80701,0.020851
80801,0.020837
80901,0.020831
81001,0.020821
81101,0.02082
81201,0.020807
81301,0.02081
81401,0.020803
81501,0.020795
81601,0.020788
81701,0.020778
81801,0.020769
81901,0.020757
82001,0.020748
82101,0.020754
82201,0.020749
82301,0.020744
82401,0.020747
82501,0.020739
82601,0.020728
82701,0.020729
82801,0.020729
82901,0.020724
83001,0.020717
83101,0.02071
83201,0.020701
83301,0.020694
83401,0.020688
83501,0.020682
83601,0.020677
83701,0.02068
83801,0.020673
83901,0.020671
84001,0.020661
84101,0.020663
84201,0.020659
84301,0.020652
84401,0.020645
84501,0.02064
84601,0.020633
84701,0.02062
84801,0.020638
84901,0.02063
85001,0.020623
85101,0.02062
85201,0.020616
85301,0.020614
85401,0.02061
85501,0.020599
85601,0.020586
85701,0.020578
85801,0.020572
85901,0.020566
86001,0.020556
86101,0.02056
86201,0.020562
86301,0.020561
86401,0.020562
86501,0.020564
86601,0.020551
86701,0.020545
86801,0.020538
86901,0.020526
87001,0.020522
87101,0.020523
87201,0.02052
87301,0.020514
87401,0.02051
87501,0.02051
87601,0.020503
87701,0.020494
87801,0.020485
87901,0.020476
88001,0.020472
88101,0.020463
88201,0.020454
88301,0.02045
88401,0.020451
88501,0.020447
88601,0.02044
88701,0.020432
88801,0.02043
88901,0.020421
89001,0.02042
89101,0.020411
89201,0.020401
89301,0.020394
89401,0.020387
89501,0.020381
89601,0.020375
89701,0.020375
89801,0.020374
89901,0.020368
90001,0.020366
90101,0.020356
90201,0.020359
90301,0.020345
90401,0.02034
90501,0.020327
90601,0.020328
90701,0.020329
90801,0.020323
90901,0.020322
91001,0.020308
91101,0.020301
91201,0.020298
91301,0.020297
91401,0.020286
91501,0.020282
91601,0.020277
91701,0.020278
91801,0.020271
91901,0.020268
92001,0.020263
92101,0.020253
92201,0.020247
92301,0.020239
92401,0.020236
92501,0.020238
92601,0.020237
92701,0.020241
92801,0.020235
92901,0.020217
93001,0.02021
93101,0.02021
93201,0.020213
93301,0.02021
93401,0.020213
93501,0.020212
93601,0.020215
93701,0.020218
93801,0.020218
93901,0.020208
94001,0.020196
94101,0.020199
94201,0.0202
94301,0.0202
94401,0.0202
94501,0.020196
94601,0.020185
94701,0.020185
94801,0.020184
94901,0.02018
95001,0.020169
95101,0.020163
95201,0.020159
95301,0.02015
95401,0.020154
95501,0.020147
95601,0.020146
95701,0.020143
95801,0.020134
95901,0.02013
96001,0.020126
96101,0.020129
96201,0.020128
96301,0.02012
96401,0.020111
96501,0.020105
96601,0.020104
96701,0.020105
96801,0.020104
96901,0.020093
97001,0.020093
97101,0.020083
97201,0.020088
97301,0.020092
97401,0.020091
97501,0.020085
97601,0.020084
97701,0.020076
97801,0.020081
97901,0.020078
98001,0.020072
98101,0.02007
98201,0.020069
98301,0.020064
98401,0.020064
98501,0.02006
98601,0.020057
98701,0.02006
98801,0.020061
98901,0.020056
99001,0.020052
99101,0.020049
99201,0.020044
99301,0.020037
99401,0.020034
99501,0.020035
99601,0.020029
99701,0.020019
99801,0.020022
99901,0.020019


==> figures/data/dataGapPGCoarse4.dat <==
1,0.7
101,0.66688
201,0.64881
301,0.62403
401,0.58243
501,0.55756
601,0.52359
701,0.49506
801,0.47472
901,0.45494
1001,0.4345
1101,0.41863
1201,0.40248
1301,0.38854
1401,0.37595
1501,0.36246
1601,0.3516
1701,0.34023
1801,0.32955
1901,0.31946
2001,0.30891
2101,0.30046
2201,0.29143
2301,0.28425
2401,0.27822
2501,0.27072
2601,0.26497
2701,0.2592
2801,0.25364
2901,0.24798
3001,0.24287
3101,0.23712
3201,0.23181
3301,0.22697
3401,0.22271
3501,0.21857
3601,0.21392
3701,0.20913
3801,0.20515
3901,0.2009
4001,0.19699
4101,0.19354
4201,0.18989
4301,0.18641
4401,0.18308
4501,0.17981
4601,0.17705
4701,0.17416
4801,0.17136
4901,0.1686
5001,0.16585
5101,0.16328
5201,0.16082
5301,0.15848
5401,0.15632
5501,0.15412
5601,0.15195
5701,0.14989
5801,0.1478
5901,0.14563
6001,0.14377
6101,0.14202
6201,0.1402
6301,0.13841
6401,0.13675
6501,0.13512
6601,0.13374
6701,0.1324
6801,0.13085
6901,0.12965
7001,0.12834
7101,0.12704
7201,0.12575
7301,0.1246
7401,0.12324
7501,0.12193
7601,0.12085
7701,0.11977
7801,0.11861
7901,0.11735
8001,0.1162
8101,0.11527
8201,0.1142
8301,0.11324
8401,0.11218
8501,0.11112
8601,0.11025
8701,0.10934
8801,0.10848
8901,0.10755
9001,0.10673
9101,0.10583
9201,0.10502
9301,0.10419
9401,0.10337
9501,0.10252
9601,0.10167
9701,0.10098
9801,0.10019
9901,0.099352
10001,0.098616
10101,0.097984
10201,0.097294
10301,0.096728
10401,0.096185
10501,0.095463
10601,0.094897
10701,0.094358
10801,0.093762
10901,0.093232
11001,0.092603
11101,0.092017
11201,0.091319
11301,0.090734
11401,0.09019
11501,0.089667
11601,0.089091
11701,0.088632
11801,0.088247
11901,0.087662
12001,0.087136
12101,0.086629
12201,0.086175
12301,0.08564
12401,0.085201
12501,0.084712
12601,0.08423
12701,0.08386
12801,0.083429
12901,0.082978
13001,0.082631
13101,0.082188
13201,0.081751
13301,0.081371
13401,0.080952
13501,0.080548
13601,0.080207
13701,0.079845
13801,0.079454
13901,0.079076
14001,0.078674
14101,0.07827
14201,0.077883
14301,0.077511
14401,0.077168
14501,0.07681
14601,0.076382
14701,0.075998
14801,0.075614
14901,0.075259
15001,0.074906
15101,0.074604
15201,0.074303
15301,0.073959
15401,0.073638
15501,0.073341
15601,0.073013
15701,0.072716
15801,0.072359
15901,0.072051
16001,0.071728
16101,0.071476
16201,0.071205
16301,0.070971
16401,0.070652
16501,0.070351
16601,0.070043
16701,0.069731
16801,0.069463
16901,0.069233
17001,0.068995
17101,0.068749
17201,0.068513
17301,0.068319
17401,0.068095
17501,0.067884
17601,0.067645
17701,0.067395
17801,0.067145
17901,0.066917
18001,0.066689
18101,0.066456
18201,0.066219
18301,0.066002
18401,0.065734
18501,0.065515
18601,0.065266
18701,0.065081
18801,0.064863
18901,0.064624
19001,0.064451
19101,0.064202
19201,0.064052
19301,0.063844
19401,0.063645
19501,0.063448
19601,0.063225
19701,0.063026
19801,0.062872
19901,0.06267
20001,0.062492
20101,0.062271
20201,0.062096
20301,0.061882
20401,0.061664
20501,0.061474
20601,0.061275
20701,0.061118
20801,0.060968
20901,0.060794
21001,0.060619
21101,0.060463
21201,0.060254
21301,0.060086
21401,0.059884
21501,0.059734
21601,0.059582
21701,0.059421
21801,0.059336
21901,0.059196
22001,0.059045
22101,0.058891
22201,0.058715
22301,0.058527
22401,0.058387
22501,0.058263
22601,0.058104
22701,0.057927
22801,0.057789
22901,0.057654
23001,0.057503
23101,0.057417
23201,0.057253
23301,0.057131
23401,0.05701
23501,0.056902
23601,0.056778
23701,0.056688
23801,0.056543
23901,0.056412
24001,0.056277
24101,0.056121
24201,0.05597
24301,0.055834
24401,0.055745
24501,0.055591
24601,0.055453
24701,0.055323
24801,0.055197
24901,0.055093
25001,0.054995
25101,0.054884
25201,0.05473
25301,0.054618
25401,0.054545
25501,0.05439
25601,0.054281
25701,0.054161
25801,0.054067
25901,0.053944
26001,0.053833
26101,0.053758
26201,0.053654
26301,0.053559
26401,0.053459
26501,0.053345
26601,0.053248
26701,0.053157
26801,0.05305
26901,0.052936
27001,0.052833
27101,0.052724
27201,0.05263
27301,0.052536
27401,0.052469
27501,0.052378
27601,0.052254
27701,0.052141
27801,0.052038
27901,0.051935
28001,0.051859
28101,0.05179
28201,0.051704
28301,0.051638
28401,0.051585
28501,0.051482
28601,0.051377
28701,0.051261
28801,0.051183
28901,0.051079
29001,0.050998
29101,0.050938
29201,0.050833
29301,0.050766
29401,0.050679
29501,0.050613
29601,0.05058
29701,0.050485
29801,0.050404
29901,0.050349
30001,0.050254
30101,0.050164
30201,0.050052
30301,0.049968
30401,0.04989
30501,0.049786
30601,0.049725
30701,0.049657
30801,0.04956
30901,0.049512
31001,0.049471
31101,0.049391
31201,0.049313
31301,0.049228
31401,0.049156
31501,0.049089
31601,0.048991
31701,0.048929
31801,0.048851
31901,0.048769
32001,0.048731
32101,0.048648
32201,0.048583
32301,0.048555
32401,0.048481
32501,0.048413
32601,0.048359
32701,0.048297
32801,0.048236
32901,0.048142
33001,0.048062
33101,0.047993
33201,0.04792
33301,0.047829
33401,0.047786
33501,0.047699
33601,0.047655
33701,0.047599
33801,0.04754
33901,0.047465
34001,0.047391
34101,0.047321
34201,0.047242
34301,0.047199
34401,0.04715
34501,0.047111
34601,0.047058
34701,0.047
34801,0.046964
34901,0.046896
35001,0.046824
35101,0.046778
35201,0.046718
35301,0.046657
35401,0.046602
35501,0.046567
35601,0.04652
35701,0.046432
35801,0.046366
35901,0.046305
36001,0.046245
36101,0.046197
36201,0.046137
36301,0.046056
36401,0.046027
36501,0.045971
36601,0.045892
36701,0.045845
36801,0.045768
36901,0.045709
37001,0.045614
37101,0.045558
37201,0.045503
37301,0.045429
37401,0.045396
37501,0.045347
37601,0.045278
37701,0.045231
37801,0.045176
37901,0.045147
38001,0.04509
38101,0.045041
38201,0.04499
38301,0.044967
38401,0.044912
38501,0.044871
38601,0.044832
38701,0.044791
38801,0.044726
38901,0.044661
39001,0.044583
39101,0.044529
39201,0.044502
39301,0.044455
39401,0.044418
39501,0.044373
39601,0.044326
39701,0.044271
39801,0.044216
39901,0.044159
40001,0.044104
40101,0.044072
40201,0.044025
40301,0.043986
40401,0.043935
40501,0.043889
40601,0.043852
40701,0.043797
40801,0.043768
40901,0.043716
41001,0.04369
41101,0.04365
41201,0.043592
41301,0.043528
41401,0.043501
41501,0.043463
41601,0.043416
41701,0.043387
41801,0.043359
41901,0.043317
42001,0.043276
42101,0.043218
42201,0.043194
42301,0.04317
42401,0.043126
42501,0.043105
42601,0.04306
42701,0.043021
42801,0.042967
42901,0.042952
43001,0.042908
43101,0.042889
43201,0.042844
43301,0.042806
43401,0.042755
43501,0.042703
43601,0.042654
43701,0.042604
43801,0.042553
43901,0.042508
44001,0.042473
44101,0.04243
44201,0.042379
44301,0.042334
44401,0.042293
44501,0.042255
44601,0.042217
44701,0.042184
44801,0.042134
44901,0.042092
45001,0.042065
45101,0.042008
45201,0.041972
45301,0.041931
45401,0.041909
45501,0.041888
45601,0.041855
45701,0.041807
45801,0.041756
45901,0.041707
46001,0.041678
46101,0.041646
46201,0.041604
46301,0.041579
46401,0.041549
46501,0.04153
46601,0.041495
46701,0.041464
46801,0.041419
46901,0.041396
47001,0.041366
47101,0.041332
47201,0.041294
47301,0.041264
47401,0.041235
47501,0.04119
47601,0.041149
47701,0.041122
47801,0.041085
47901,0.041052
48001,0.041019
48101,0.040983
48201,0.040953
48301,0.04092
48401,0.040879
48501,0.040832
48601,0.04079
48701,0.040746
48801,0.040752
48901,0.040724
49001,0.0407
49101,0.040663
49201,0.040616
49301,0.040589
49401,0.040556
49501,0.040522
49601,0.040506
49701,0.04046
49801,0.040427
49901,0.040415
50001,0.04038
50101,0.04035
50201,0.040327
50301,0.040304
50401,0.040268
50501,0.04024
50601,0.040228
50701,0.040195
50801,0.040179
50901,0.040165
51001,0.040136
51101,0.0401
51201,0.040064
51301,0.040056
51401,0.040024
51501,0.039991
51601,0.039976
51701,0.039937
51801,0.039902
51901,0.039879
52001,0.039843
52101,0.03981
52201,0.039793
52301,0.039782
52401,0.039764
52501,0.039733
52601,0.039705
52701,0.039675
52801,0.039648
52901,0.039626
53001,0.039616
53101,0.039582
53201,0.039554
53301,0.039523
53401,0.0395
53501,0.039497
53601,0.039469
53701,0.03945
53801,0.039428
53901,0.039399
54001,0.039382
54101,0.039352
54201,0.039334
54301,0.039309
54401,0.039274
54501,0.039239
54601,0.039212
54701,0.039185
54801,0.039166
54901,0.039141
55001,0.039119
55101,0.039108
55201,0.039083
55301,0.039065
55401,0.039047
55501,0.039012
55601,0.039003
55701,0.038974
55801,0.038959
55901,0.038938
56001,0.038922
56101,0.038891
56201,0.03886
56301,0.038832
56401,0.038794
56501,0.03878
56601,0.038763
56701,0.038733
56801,0.038714
56901,0.038693
57001,0.038683
57101,0.038661
57201,0.038622
57301,0.0386
57401,0.038588
57501,0.038566
57601,0.038524
57701,0.038499
57801,0.038474
57901,0.038454
58001,0.038439
58101,0.038419
58201,0.038407
58301,0.038395
58401,0.038364
58501,0.038344
58601,0.038331
58701,0.038307
58801,0.038289
58901,0.038272
59001,0.03824
59101,0.038215
59201,0.038194
59301,0.038166
59401,0.038155
59501,0.038134
59601,0.038092
59701,0.038067
59801,0.038044
59901,0.038041
60001,0.038028
60101,0.038011
60201,0.037987
60301,0.037962
60401,0.037932
60501,0.037912
60601,0.037886
60701,0.037863
60801,0.037856
60901,0.037855
61001,0.03783
61101,0.037807
61201,0.037787
61301,0.037783
61401,0.037763
61501,0.037754
61601,0.03774
61701,0.037717
61801,0.037698
61901,0.037676
62001,0.037667
62101,0.037647
62201,0.03764
62301,0.037603
62401,0.037597
62501,0.037571
62601,0.03755
62701,0.037531
62801,0.037499
62901,0.037475
63001,0.037447
63101,0.037439
63201,0.037421
63301,0.037412
63401,0.037383
63501,0.037355
63601,0.037341
63701,0.03732
63801,0.037284
63901,0.037275
64001,0.037259
64101,0.037238
64201,0.03723
64301,0.0372
64401,0.037187
64501,0.037158
64601,0.037131
64701,0.037112
64801,0.037094
64901,0.037071
65001,0.037051
65101,0.037021
65201,0.037003
65301,0.036994
65401,0.036982
65501,0.036955
65601,0.036928
65701,0.036922
65801,0.036906
65901,0.036888
66001,0.036868
66101,0.036846
66201,0.036826
66301,0.036805
66401,0.0368
66501,0.036785
66601,0.036774
66701,0.036748
66801,0.036734
66901,0.036716
67001,0.036693
67101,0.036683
67201,0.03668
67301,0.036663
67401,0.036659
67501,0.036636
67601,0.036622
67701,0.036607
67801,0.036589
67901,0.03657
68001,0.036551
68101,0.036537
68201,0.036516
68301,0.036498
68401,0.03648
68501,0.036461
68601,0.036439
68701,0.036415
68801,0.036404
68901,0.03638
69001,0.036352
69101,0.036331
69201,0.036307
69301,0.03631
69401,0.036295
69501,0.036272
69601,0.036233
69701,0.036219
69801,0.036204
69901,0.036183
70001,0.036166
70101,0.036147
70201,0.036145
70301,0.036131
70401,0.036123
70501,0.036106
70601,0.036088
70701,0.036068
70801,0.036058
70901,0.036034
71001,0.03603
71101,0.036024
71201,0.036009
71301,0.035985
71401,0.035962
71501,0.035944
71601,0.035935
71701,0.035915
71801,0.035912
71901,0.035902
72001,0.035892
72101,0.035872
72201,0.035853
72301,0.03583
72401,0.035804
72501,0.035783
72601,0.03578
72701,0.035777
72801,0.03575
72901,0.035742
73001,0.035722
73101,0.035701
73201,0.035689
73301,0.035667
73401,0.035655
73501,0.035643
73601,0.035631
73701,0.03562
73801,0.035609
73901,0.035592
74001,0.035571
74101,0.035554
74201,0.035545
74301,0.035527
74401,0.035512
74501,0.035492
74601,0.035485
74701,0.035468
74801,0.035442
74901,0.035426
75001,0.035398
75101,0.035398
75201,0.035385
75301,0.035366
75401,0.035342
75501,0.035327
75601,0.035306
75701,0.035289
75801,0.035277
75901,0.035266
76001,0.035259
76101,0.035234
76201,0.035222
76301,0.035205
76401,0.035193
76501,0.035181
76601,0.035174
76701,0.035164
76801,0.035138
76901,0.035125
77001,0.035105
77101,0.035102
77201,0.035088
77301,0.035068
77401,0.03505
77501,0.035028
77601,0.035009
77701,0.035005
77801,0.034991
77901,0.034981
78001,0.034961
78101,0.034954
78201,0.034941
78301,0.034927
78401,0.034906
78501,0.034886
78601,0.034869
78701,0.034862
78801,0.034851
78901,0.034841
79001,0.03482
79101,0.034799
79201,0.034782
79301,0.034764
79401,0.034753
79501,0.03475
79601,0.034736
79701,0.034725
79801,0.034722
79901,0.034705
80001,0.034693
80101,0.034678
80201,0.034664
80301,0.034653
80401,0.034642
80501,0.034628
80601,0.034614
80701,0.034602
80801,0.034585
80901,0.034576
81001,0.034567
81101,0.034561
81201,0.034546
81301,0.034548
81401,0.034533
81501,0.034517
81601,0.034499
81701,0.034484
81801,0.034459
81901,0.034448
82001,0.034439
82101,0.034434
82201,0.034427
82301,0.034423
82401,0.034414
82501,0.034404
82601,0.034394
82701,0.034389
82801,0.034373
82901,0.034361
83001,0.034345
83101,0.034329
83201,0.034318
83301,0.034316
83401,0.034304
83501,0.034294
83601,0.034282
83701,0.034262
83801,0.034236
83901,0.034222
84001,0.034213
84101,0.034191
84201,0.034177
84301,0.034162
84401,0.034147
84501,0.034131
84601,0.034124
84701,0.034118
84801,0.034102
84901,0.034081
85001,0.034069
85101,0.034054
85201,0.034053
85301,0.03404
85401,0.034032
85501,0.03401
85601,0.033996
85701,0.033989
85801,0.033972
85901,0.03397
86001,0.033956
86101,0.03393
86201,0.03392
86301,0.033907
86401,0.033889
86501,0.033881
86601,0.033866
86701,0.033849
86801,0.033843
86901,0.033828
87001,0.033814
87101,0.033806
87201,0.033796
87301,0.033787
87401,0.033785
87501,0.033783
87601,0.033782
87701,0.033769
87801,0.033765
87901,0.033754
88001,0.033737
88101,0.033728
88201,0.033714
88301,0.033708
88401,0.033699
88501,0.033688
88601,0.033676
88701,0.033662
88801,0.033649
88901,0.033637
89001,0.033631
89101,0.033622
89201,0.033599
89301,0.033591
89401,0.033582
89501,0.033577
89601,0.033565
89701,0.033553
89801,0.033539
89901,0.033531
90001,0.033524
90101,0.033514
90201,0.033501
90301,0.033488
90401,0.033488
90501,0.033475
90601,0.033464
90701,0.033443
90801,0.033429
90901,0.033428
91001,0.033418
91101,0.033416
91201,0.033398
91301,0.033373
91401,0.033368
91501,0.033364
91601,0.033363
91701,0.033365
91801,0.03336
91901,0.033353
92001,0.03335
92101,0.033339
92201,0.033334
92301,0.033319
92401,0.033305
92501,0.033303
92601,0.033297
92701,0.033289
92801,0.033272
92901,0.033266
93001,0.033262
93101,0.033248
93201,0.033236
93301,0.033223
93401,0.033208
93501,0.033194
93601,0.033184
93701,0.033184
93801,0.033172
93901,0.033156
94001,0.033143
94101,0.033137
94201,0.033126
94301,0.033109
94401,0.033104
94501,0.033097
94601,0.03309
94701,0.033078
94801,0.033065
94901,0.033046
95001,0.033044
95101,0.033045
95201,0.033044
95301,0.033028
95401,0.033022
95501,0.033006
95601,0.032992
95701,0.032988
95801,0.032973
95901,0.032961
96001,0.032949
96101,0.032936
96201,0.032928
96301,0.032915
96401,0.032909
96501,0.032906
96601,0.032892
96701,0.03288
96801,0.032864
96901,0.032866
97001,0.032851
97101,0.032844
97201,0.032834
97301,0.032819
97401,0.032805
97501,0.032798
97601,0.032794
97701,0.032783
97801,0.03277
97901,0.032757
98001,0.032736
98101,0.032735
98201,0.032728
98301,0.032722
98401,0.032714
98501,0.032708
98601,0.032693
98701,0.032692
98801,0.032686
98901,0.032674
99001,0.032665
99101,0.032656
99201,0.032648
99301,0.032638
99401,0.032628
99501,0.032617
99601,0.032604
99701,0.032595
99801,0.032586
99901,0.032577


==> figures/data/dataGapPGCoarse5.dat <==
1,0.7
101,0.70871
201,0.68495
301,0.68218
401,0.67797
501,0.67706
601,0.67245
701,0.67141
801,0.66802
901,0.66666
1001,0.66223
1101,0.66267
1201,0.66238
1301,0.66008
1401,0.65649
1501,0.65618
1601,0.65672
1701,0.65606
1801,0.65643
1901,0.65437
2001,0.65545
2101,0.65506
2201,0.65314
2301,0.65212
2401,0.65095
2501,0.64927
2601,0.64754
2701,0.64493
2801,0.6435
2901,0.6416
3001,0.64153
3101,0.63867
3201,0.63704
3301,0.63751
3401,0.63682
3501,0.63691
3601,0.63545
3701,0.63456
3801,0.63226
3901,0.63076
4001,0.62972
4101,0.62995
4201,0.62849
4301,0.62842
4401,0.62813
4501,0.62715
4601,0.62651
4701,0.62588
4801,0.62428
4901,0.62359
5001,0.62247
5101,0.6211
5201,0.62114
5301,0.62086
5401,0.62019
5501,0.61999
5601,0.61906
5701,0.61803
5801,0.61838
5901,0.6175
6001,0.61785
6101,0.61827
6201,0.61791
6301,0.61833
6401,0.61797
6501,0.61759
6601,0.61706
6701,0.617
6801,0.61657
6901,0.61559
7001,0.61496
7101,0.61473
7201,0.61467
7301,0.61465
7401,0.61309
7501,0.61261
7601,0.61199
7701,0.61162
7801,0.61117
7901,0.61009
8001,0.61013
8101,0.61001
8201,0.60896
8301,0.60828
8401,0.60822
8501,0.60754
8601,0.60701
8701,0.60648
8801,0.60666
8901,0.60628
9001,0.60615
9101,0.60603
9201,0.60567
9301,0.60552
9401,0.60474
9501,0.60432
9601,0.60429
9701,0.60406
9801,0.60368
9901,0.60388
10001,0.60394
10101,0.60394
10201,0.60345
10301,0.60292
10401,0.60295
10501,0.60293
10601,0.60303
10701,0.60256
10801,0.60262
10901,0.60304
11001,0.60314
11101,0.60294
11201,0.60266
11301,0.60239
11401,0.60233
11501,0.60225
11601,0.60224
11701,0.60212
11801,0.60234
11901,0.60204
12001,0.60235
12101,0.60193
12201,0.60178
12301,0.60196
12401,0.60161
12501,0.60159
12601,0.60167
12701,0.60144
12801,0.60147
12901,0.60118
13001,0.60112
13101,0.60087
13201,0.60098
13301,0.6008
13401,0.60092
13501,0.60068
13601,0.60062
13701,0.60084
13801,0.60045
13901,0.60035
14001,0.6
14101,0.59973
14201,0.59949
14301,0.59938
14401,0.59951
14501,0.59917
14601,0.599
14701,0.59887
14801,0.59897
14901,0.59872
15001,0.59844
15101,0.59834
15201,0.59796
15301,0.59789
15401,0.59762
15501,0.59774
15601,0.59769
15701,0.59763
15801,0.59757
15901,0.59748
16001,0.59741
16101,0.59734
16201,0.59729
16301,0.59718
16401,0.59702
16501,0.59689
16601,0.59687
16701,0.5967
16801,0.59658
16901,0.59649
17001,0.59638
17101,0.59661
17201,0.59624
17301,0.5963
17401,0.59623
17501,0.59629
17601,0.59639
17701,0.59636
17801,0.59615
17901,0.59639
18001,0.59624
18101,0.5963
18201,0.59629
18301,0.59639
18401,0.59647
18501,0.5965
18601,0.59641
18701,0.59631
18801,0.59652
18901,0.59671
19001,0.59663
19101,0.59662
19201,0.59645
19301,0.59655
19401,0.59641
19501,0.59611
19601,0.5962
19701,0.59602
19801,0.59584
19901,0.5961
20001,0.59599
20101,0.59578
20201,0.59584
20301,0.59585
20401,0.59563
20501,0.59576
20601,0.59563
20701,0.59559
20801,0.5955
20901,0.59522
21001,0.59511
21101,0.59521
21201,0.59528
21301,0.59518
21401,0.59491
21501,0.59468
21601,0.59465
21701,0.59462
21801,0.59452
21901,0.59448
22001,0.59432
22101,0.59419
22201,0.59415
22301,0.59414
22401,0.59402
22501,0.59416
22601,0.59425
22701,0.59412
22801,0.59402
22901,0.59396
23001,0.59395
23101,0.59369
23201,0.59352
23301,0.59367
23401,0.59366
23501,0.5936
23601,0.59341
23701,0.59336
23801,0.59336
23901,0.59338
24001,0.59351
24101,0.59332
24201,0.59319
24301,0.59308
24401,0.59341
24501,0.5933
24601,0.5931
24701,0.59313
24801,0.59312
24901,0.59279
25001,0.59285
25101,0.59281
25201,0.5928
25301,0.59284
25401,0.59277
25501,0.5927
25601,0.59264
25701,0.59257
25801,0.59258
25901,0.59266
26001,0.59266
26101,0.59263
26201,0.59259
26301,0.59243
26401,0.5924
26501,0.59226
26601,0.5924
26701,0.59224
26801,0.59209
26901,0.59203
27001,0.59186
27101,0.59164
27201,0.59169
27301,0.59161
27401,0.59161
27501,0.59139
27601,0.59154
27701,0.59163
27801,0.59177
27901,0.59173
28001,0.59148
28101,0.5915
28201,0.59151
28301,0.59137
28401,0.59149
28501,0.5914
28601,0.59148
28701,0.59137
28801,0.59119
28901,0.59122
29001,0.59124
29101,0.59115
29201,0.59114
29301,0.59095
29401,0.59082
29501,0.59077
29601,0.59083
29701,0.59088
29801,0.59077
29901,0.59055
30001,0.59053
30101,0.59049
30201,0.5903
30301,0.59031
30401,0.59033
30501,0.59026
30601,0.59022
30701,0.59036
30801,0.59039
30901,0.59028
31001,0.59035
31101,0.59022
31201,0.59023
31301,0.59023
31401,0.59018
31501,0.59026
31601,0.59035
31701,0.59015
31801,0.59022
31901,0.59003
32001,0.59008
32101,0.59001
32201,0.59004
32301,0.59006
32401,0.59014
32501,0.59023
32601,0.5903
32701,0.59033
32801,0.59037
32901,0.59021
33001,0.59017
33101,0.59008
33201,0.58997
33301,0.58984
33401,0.58988
33501,0.58993
33601,0.58989
33701,0.58986
33801,0.58997
33901,0.58984
34001,0.58965
34101,0.58972
34201,0.58962
34301,0.58951
34401,0.58948
34501,0.58951
34601,0.58966
34701,0.58969
34801,0.58965
34901,0.58964
35001,0.58963
35101,0.58957
35201,0.58947
35301,0.58951
35401,0.58948
35501,0.58953
35601,0.58948
35701,0.58932
35801,0.58928
35901,0.58917
36001,0.58905
36101,0.58889
36201,0.5888
36301,0.58873
36401,0.58878
36501,0.58873
36601,0.58873
36701,0.58871
36801,0.58882
36901,0.58881
37001,0.58883
37101,0.58882
37201,0.58888
37301,0.58881
37401,0.58877
37501,0.58875
37601,0.58875
37701,0.58868
37801,0.58861
37901,0.58857
38001,0.5886
38101,0.58858
38201,0.58869
38301,0.5886
38401,0.58856
38501,0.58851
38601,0.58854
38701,0.5886
38801,0.58857
38901,0.5885
39001,0.58847
39101,0.58866
39201,0.5886
39301,0.58851
39401,0.58833
39501,0.58827
39601,0.58835
39701,0.58829
39801,0.58831
39901,0.58835
40001,0.58843
40101,0.5885
40201,0.58854
40301,0.5884
40401,0.58834
40501,0.58837
40601,0.58823
40701,0.58818
40801,0.58828
40901,0.58838
41001,0.58836
41101,0.58833
41201,0.58831
41301,0.58833
41401,0.58843
41501,0.58834
41601,0.58832
41701,0.58824
41801,0.58829
41901,0.58812
42001,0.58804
42101,0.58803
42201,0.58793
42301,0.5879
42401,0.58796
42501,0.58785
42601,0.58791
42701,0.58791
42801,0.58784
42901,0.58788
43001,0.58799
43101,0.58798
43201,0.588
43301,0.58799
43401,0.58792
43501,0.58787
43601,0.58783
43701,0.58777
43801,0.58776
43901,0.58768
44001,0.58762
44101,0.58752
44201,0.58757
44301,0.58754
44401,0.58761
44501,0.58756
44601,0.5875
44701,0.58742
44801,0.58745
44901,0.58752
45001,0.58754
45101,0.58761
45201,0.58768
45301,0.58764
45401,0.58761
45501,0.58754
45601,0.58758
45701,0.58757
45801,0.58754
45901,0.58747
46001,0.58754
46101,0.58756
46201,0.58759
46301,0.58757
46401,0.5875
46501,0.58743
46601,0.58744
46701,0.5874
46801,0.58736
46901,0.58728
47001,0.58739
47101,0.58736
47201,0.58744
47301,0.5875
47401,0.58746
47501,0.58741
47601,0.58739
47701,0.58735
47801,0.58735
47901,0.58733
48001,0.58731
48101,0.58722
48201,0.58721
48301,0.58724
48401,0.58722
48501,0.5872
48601,0.58724
48701,0.58719
48801,0.58713
48901,0.58721
49001,0.58723
49101,0.58725
49201,0.58721
49301,0.58717
49401,0.58719
49501,0.58726
49601,0.5872
49701,0.58721
49801,0.58726
49901,0.58735
50001,0.58734
50101,0.58728
50201,0.58723
50301,0.58719
50401,0.58722
50501,0.58715
50601,0.58712
50701,0.58715
50801,0.58718
50901,0.58721
51001,0.58717
51101,0.58712
51201,0.58713
51301,0.58712
51401,0.58713
51501,0.58718
51601,0.58717
51701,0.58705
51801,0.58697
51901,0.5869
52001,0.58696
52101,0.58689
52201,0.58684
52301,0.58677
52401,0.58677
52501,0.58688
52601,0.58682
52701,0.58684
52801,0.58688
52901,0.58681
53001,0.5868
53101,0.58677
53201,0.58678
53301,0.5868
53401,0.5868
53501,0.58683
53601,0.58679
53701,0.58678
53801,0.58689
53901,0.58687
54001,0.58684
54101,0.58693
54201,0.58691
54301,0.5869
54401,0.58684
54501,0.58684
54601,0.58686
54701,0.58681
54801,0.58684
54901,0.58683
55001,0.58679
55101,0.58679
55201,0.58676
55301,0.58682
55401,0.58685
55501,0.58688
55601,0.58692
55701,0.5869
55801,0.58692
55901,0.58686
56001,0.58682
56101,0.58681
56201,0.58692
56301,0.58705
56401,0.58708
56501,0.58706
56601,0.58705
56701,0.58703
56801,0.58709
56901,0.58709
57001,0.58715
57101,0.58716
57201,0.58716
57301,0.58718
57401,0.58718
57501,0.5871
57601,0.58709
57701,0.58709
57801,0.5871
57901,0.58707
58001,0.58704
58101,0.58701
58201,0.58705
58301,0.58697
58401,0.58688
58501,0.58692
58601,0.58699
58701,0.58699
58801,0.587
58901,0.58692
59001,0.58691
59101,0.58691
59201,0.58692
59301,0.58697
59401,0.58683
59501,0.58674
59601,0.5868
59701,0.58682
59801,0.5869
59901,0.58691
60001,0.58695
60101,0.58692
60201,0.58691
60301,0.58689
60401,0.58681
60501,0.5868
60601,0.58678
60701,0.58673
60801,0.58675
60901,0.5867
61001,0.58672
61101,0.58669
61201,0.5867
61301,0.58665
61401,0.58664
61501,0.58666
61601,0.58664
61701,0.58664
61801,0.58661
61901,0.58653
62001,0.58651
62101,0.58648
62201,0.58649
62301,0.58651
62401,0.58655
62501,0.58656
62601,0.58655
62701,0.5866
62801,0.58656
62901,0.58652
63001,0.58648
63101,0.58646
63201,0.58645
63301,0.58644
63401,0.58644
63501,0.58642
63601,0.58637
63701,0.58636
63801,0.58641
63901,0.58634
64001,0.58635
64101,0.58631
64201,0.58623
64301,0.58626
64401,0.58622
64501,0.58615
64601,0.58616
64701,0.58612
64801,0.58612
64901,0.58617
65001,0.58618
65101,0.58615
65201,0.58619
65301,0.5862
65401,0.58619
65501,0.58615
65601,0.5862
65701,0.58621
65801,0.58625
65901,0.58628
66001,0.58622
66101,0.58618
66201,0.58613
66301,0.58611
66401,0.58616
66501,0.58612
66601,0.58618
66701,0.58621
66801,0.5862
66901,0.58615
67001,0.58611
67101,0.58604
67201,0.58608
67301,0.58604
67401,0.58604
67501,0.58608
67601,0.58606
67701,0.58604
67801,0.58608
67901,0.58613
68001,0.58611
68101,0.58608
68201,0.586
68301,0.58594
68401,0.58596
68501,0.58592
68601,0.58592
68701,0.58587
68801,0.58588
68901,0.58586
69001,0.58586
69101,0.58591
69201,0.58588
69301,0.58589
69401,0.58589
69501,0.58585
69601,0.58577
69701,0.58576
69801,0.58578
69901,0.58576
70001,0.58571
70101,0.58573
70201,0.58583
70301,0.58579
70401,0.58581
70501,0.58582
70601,0.58586
70701,0.58589
70801,0.58578
70901,0.58578
71001,0.58581
71101,0.58585
71201,0.5859
71301,0.58589
71401,0.58588
71501,0.58583
71601,0.58584
71701,0.58586
71801,0.58589
71901,0.58589
72001,0.58588
72101,0.5859
72201,0.58583
72301,0.58584
72401,0.58579
72501,0.58577
72601,0.58575
72701,0.58569
72801,0.58566
72901,0.58565
73001,0.58565
73101,0.58565
73201,0.58569
73301,0.58569
73401,0.58562
73501,0.58558
73601,0.58554
73701,0.58553
73801,0.58551
73901,0.58553
74001,0.58547
74101,0.58547
74201,0.58551
74301,0.58545
74401,0.58543
74501,0.5854
74601,0.58532
74701,0.58528
74801,0.58528
74901,0.58527
75001,0.5853
75101,0.58528
75201,0.58528
75301,0.58529
75401,0.58525
75501,0.58522
75601,0.5852
75701,0.58528
75801,0.58523
75901,0.5852
76001,0.58519
76101,0.58515
76201,0.58516
76301,0.58516
76401,0.58518
76501,0.5852
76601,0.58521
76701,0.58521
76801,0.58523
76901,0.58521
77001,0.58515
77101,0.58513
77201,0.58509
77301,0.5851
77401,0.58509
77501,0.58509
77601,0.58513
77701,0.58508
77801,0.58508
77901,0.58499
78001,0.58498
78101,0.58497
78201,0.585
78301,0.58492
78401,0.58489
78501,0.58491
78601,0.58493
78701,0.58487
78801,0.58488
78901,0.58493
79001,0.58498
79101,0.5849
79201,0.58484
79301,0.58479
79401,0.58479
79501,0.58475
79601,0.58467
79701,0.58466
79801,0.58468
79901,0.58462
80001,0.58458
80101,0.58459
80201,0.5846
80301,0.58456
80401,0.58451
80501,0.58449
80601,0.58441
80701,0.58446
80801,0.58446
80901,0.58442
81001,0.58442
81101,0.58446
81201,0.58445
81301,0.58447
81401,0.58448
81501,0.58449
81601,0.58452
81701,0.58447
81801,0.58447
81901,0.58448
82001,0.58442
82101,0.58439
82201,0.58437
82301,0.58444
82401,0.58445
82501,0.58451
82601,0.58447
82701,0.58451
82801,0.58447
82901,0.58448
83001,0.58442
83101,0.58441
83201,0.58438
83301,0.58437
83401,0.58439
83501,0.58434
83601,0.58432
83701,0.58431
83801,0.58431
83901,0.58434
84001,0.58434
84101,0.58439
84201,0.58438
84301,0.58435
84401,0.58429
84501,0.58421
84601,0.58421
84701,0.58417
84801,0.58418
84901,0.58416
85001,0.58414
85101,0.58413
85201,0.5841
85301,0.58409
85401,0.58409
85501,0.58408
85601,0.5841
85701,0.58412
85801,0.58411
85901,0.58409
86001,0.58403
86101,0.58406
86201,0.58405
86301,0.58408
86401,0.58411
86501,0.58409
86601,0.58413
86701,0.58417
86801,0.58414
86901,0.58409
87001,0.58409
87101,0.58414
87201,0.58423
87301,0.58429
87401,0.58431
87501,0.58423
87601,0.58422
87701,0.58426
87801,0.58424
87901,0.5842
88001,0.58422
88101,0.58423
88201,0.58427
88301,0.58419
88401,0.58417
88501,0.58414
88601,0.58416
88701,0.58412
88801,0.58412
88901,0.58413
89001,0.58414
89101,0.58412
89201,0.5841
89301,0.58414
89401,0.58417
89501,0.58414
89601,0.58411
89701,0.58412
89801,0.58417
89901,0.58415
90001,0.58415
90101,0.58415
90201,0.58414
90301,0.58411
90401,0.58414
90501,0.58417
90601,0.58415
90701,0.58412
90801,0.58414
90901,0.58416
91001,0.58417
91101,0.58416
91201,0.58413
91301,0.58413
91401,0.58414
91501,0.58411
91601,0.58413
91701,0.58415
91801,0.58418
91901,0.58419
92001,0.58425
92101,0.5843
92201,0.58434
92301,0.58435
92401,0.58434
92501,0.58431
92601,0.58432
92701,0.58431
92801,0.58428
92901,0.5843
93001,0.58428
93101,0.58429
93201,0.58428
93301,0.58423
93401,0.58424
93501,0.58429
93601,0.5843
93701,0.58424
93801,0.58423
93901,0.58423
94001,0.5842
94101,0.58417
94201,0.58416
94301,0.58417
94401,0.58414
94501,0.58413
94601,0.58418
94701,0.58421
94801,0.58424
94901,0.58421
95001,0.58421
95101,0.58415
95201,0.58409
95301,0.58411
95401,0.58412
95501,0.58413
95601,0.58417
95701,0.58418
95801,0.58414
95901,0.58414
96001,0.58413
96101,0.5841
96201,0.58408
96301,0.58409
96401,0.58402
96501,0.584
96601,0.58398
96701,0.58396
96801,0.58396
96901,0.58394
97001,0.58392
97101,0.58388
97201,0.58391
97301,0.58392
97401,0.58394
97501,0.58394
97601,0.58394
97701,0.58392
97801,0.58399
97901,0.58392
98001,0.58394
98101,0.58393
98201,0.58393
98301,0.58393
98401,0.58394
98501,0.58392
98601,0.5839
98701,0.58392
98801,0.58389
98901,0.58391
99001,0.58389
99101,0.58386
99201,0.58383
99301,0.58382
99401,0.58382
99501,0.58381
99601,0.58379
99701,0.58373
99801,0.58371
99901,0.58367


==> figures/data/dataGapPGCoarseD.dat <==
1,0.0067438
2,0.01322
3,0.020008
4,0.032568
5,0.58369
